Multivariate Rational Approximation Using a Stabilized Sanathanan-Koerner Iteration

The Sanathanan-Koerner iteration developed in 1963 is classical approach for rational approximation. This approach multiplies both sides of the approximation by the denominator polynomial yielding a linear problem and then introduces a weight at each iteration to correct for this linearization. Unfortunately this weight introduces a numerical instability. We correct this instability by constructing Vandermonde matrices for both the numerator and denominator polynomials using the Arnoldi iteration with an initial vector that enforces this weighting. This Stabilized Sanathanan-Koerner iteration corrects the instability and yields accurate rational approximations of arbitrary degree. Using a multivariate extension of Vandermonde with Arnoldi, we can apply the Stabilized Sanathanan-Koerner iteration to multivariate rational approximation problems. The resulting multivariate approximations are often significantly better than existing techniques and display a more uniform accuracy throughout the domain.

==> data/fig_abs_arnoldi_10_10.dat <==
cond	err	delta_fit	
14691301.609271932	0.24888496209774483	258.1999307386449	
1740934404.9421084	0.06513652478921593	0.2398614783194038	
23989915508.684746	0.03594373576771112	0.05706539360201887	
105461223887.97807	0.03129425219619611	0.026072470983972924	
249394534597.92337	0.032729479982269175	0.01503507468684391	
414253635354.4339	0.03488380302417518	0.009058120205319055	
559963837343.329	0.036578570930384365	0.005554011932600441	
671188929540.8702	0.03808763207560219	0.004928029967470884	
747298021164.2538	0.038755665218318296	0.002142200010592863	
796892311562.301	0.039159073739031824	0.0013743855353000702	
828261913499.2249	0.039435302616453415	0.0007463896731298918	
847734387048.8269	0.039620703447557984	0.00045175907195583217	
859573808474.322	0.03971427544279647	0.0002984232187157033	
866668729971.9807	0.03974869890435259	0.00036644915535473166	
871076764512.2933	0.03980184605547556	0.00019169910525930397	
873680906895.7483	0.03982152674186936	6.980788018156131e-05	
875318211361.6991	0.039847972219324956	0.00014263777586622498	
876304876478.2239	0.03986622008241841	0.00010609338628835516	
876739101368.1381	0.03983586350254121	0.0003933864256733487	
877180474158.3768	0.03986480797487563	0.0002929717425378828	


==> data/fig_abs_arnoldi_14_14.dat <==
cond	err	delta_fit	
14912662100.558172	0.10002379067898609	258.20013903333046	
397774258880113.3	0.13953196501432516	0.12151444985605835	
4048178937945623.5	1.5002959714301827	1.5208723619478597	
1.2865066233809426e+19	34.923690175438956	34.955982405474046	
5.5800172412963416e+16	284.74255466939326	286.8759101551731	
498358976047200.8	0.18184711293352104	284.74261380265654	
inf	0.27278131108524406	0.3272703728783605	
4.6314195379409256e+16	33.84090479903434	33.84129453480505	
850577575543334.1	3.260361125184813	33.99758838144474	
1.8417408750420588e+16	6121.2515519299195	6121.252420511336	
717482365807091.1	0.3205465901547972	6121.251560357581	
inf	3.3088678610185487	3.3241003277906036	
1.729474691417497e+16	1688.7180802504497	1688.7214539221802	
1199929462225311.2	1.3389610606282762	1688.7186109231925	
5.960711728748685e+17	232.47198975543992	232.4758460449682	
807867390352166.1	0.9337870844821871	232.47386755946405	
2.2951950413745332e+16	306.5486308605201	306.55005187745996	
1050967251995688.2	1.8274566149182565	306.5540803493347	
inf	25.502160909041404	25.61920371174786	
2.7580211129609736e+16	462.0626037566013	462.76580793592666	


==> data/fig_abs_arnoldi_15_15.dat <==
cond	err	delta_fit	
96547305277.03494	0.35114864694916564	258.2006919610229	
3868582277939990.5	0.14593878649003567	0.3899991589061906	
inf	0.5110256377639547	0.5857126958646846	
1.6857986311175352e+16	339.6468637115188	339.64721443400936	
1.6689694140733702e+16	2.6097091030291897	339.65689051621376	
3.365648129897652e+16	126.64301413815255	126.66990432853046	
9868287514740462.0	0.5101795551923801	126.64401919421175	
2.104188437660014e+16	95.50689795928864	95.50775316856564	
2.0794216862489176e+16	22988.629151306086	22988.827531727733	
inf	103.1272108521262	22988.860468155046	
1.7669541825087296e+17	6.66330809190436	103.34220712135236	
6446745754907841.0	4.777555905986462	8.19883646088846	
1.891818928876292e+17	58.79946393952223	58.992955319831765	
9170916740776938.0	3.58623378538838	58.90873218956567	
1.7881027243223704e+16	493.0897459015187	493.10278786489806	
9438382637606910.0	2.4199048868131317	493.0956952459169	
3.716320164767629e+16	1.8982703769035423	3.075512290931726	
1.957948326234072e+16	3587.208733011286	3587.2092358518867	
5798112124044186.0	0.3395627381144144	3587.208749226566	
1.7945487526700302e+16	88.34687108136568	88.34752830887632	


==> data/fig_abs_arnoldi_18_18.dat <==
cond	err	delta_fit	
15556836306093.703	0.049761460300386307	258.20017839316245	
1.0798913827299598e+16	1.0164039657019408	1.0185570227800251	
2.495395597307108e+16	149.4469730741587	149.45043052911348	
2.034371651815565e+16	13.237069860973378	150.03166534517737	
2.5770862462297356e+16	0.33525332795771867	13.241300450844653	
9.13199662643127e+16	0.030609864737379526	0.33652545526987726	
inf	0.5725075431127887	0.5823598346811709	
3.4946702038424076e+16	16.403079685070345	16.41302871893709	
2.2474804010514276e+16	137.27626516795843	138.2529271518539	
1.0858078308603491e+17	0.9374491837505411	137.2794642535343	
7.929323738581774e+16	187.91794959938798	187.92028862649337	
4.132211935351037e+16	0.08637582224041972	187.91796832236895	
4.2192374214438904e+16	62.42569714316408	62.425758304386214	
inf	16.316938448904796	64.52287134642941	
1.6069042133251166e+16	1550.5720815891389	1550.6579316967975	
1.0319400109274536e+17	22.037616206072574	1550.7286795494638	
1.5888801286658668e+16	2720.040126614409	2720.1293987835033	
7.628949939809438e+16	0.021814630683879968	2720.0401266171248	
inf	23.460978579616206	23.461704170874548	
1.6062573956527028e+16	25563.70426443244	25563.715030327516	


==> data/fig_abs_arnoldi_20_20.dat <==
cond	err	delta_fit	
7146599440220983.0	0.8691113639254299	258.20172577772274	
2.003769775472018e+16	1002.4644308601864	1002.4648072261905	
2.2719685759246788e+16	2.921038464731144	1002.4686986440581	
3.4875116635676704e+16	0.14726003510102595	2.924747100063508	
inf	6.635786208433822	6.63760319719084	
1.7092970310775286e+16	29291.592057074533	29291.59280875629	
inf	0.6910778519765675	29291.592065224228	
1.8448964797273896e+16	30593.51273315682	30593.512740957547	
2.8826640197666724e+16	0.03526093961481104	30593.512732785464	
inf	30.172531254595953	30.172794675730252	
1.7084343709306156e+16	136349.77604539314	136349.7793837388	
1.6273613246808944e+17	1.3549185673109534	136349.77605212366	
2.9006176629699516e+16	90.0907853360702	90.10097143010367	
inf	356.71948575606507	367.92005454508563	
3.159313222444676e+16	153311.81875718772	153312.23375643542	
3.4390628815833932e+16	0.029209880438831073	153311.81875749317	
3.553820074430223e+16	2.9840194730920513	2.9837644576612794	
inf	5.937528173595494	6.649703089111059	
3.0632931422725388e+16	15578.623916793073	15578.62504821274	
1.1101685141393905e+18	12.36280430052839	15578.628822388922	


==> data/fig_abs_arnoldi_4_4.dat <==
cond	err	delta_fit	
483.81131496660043	0.5510684139547887	57.73660608825781	
1035.0726627434183	0.3749456879842282	0.4451100508409909	
1431.4844803834674	0.38131437070452046	0.13580413635166647	
1593.4865581685426	0.3905984326035935	0.045355807220559326	
1651.830609001966	0.39446657022675236	0.015270785330302936	
1671.9539662585464	0.39585169797429337	0.005148885173475949	
1678.7937643953321	0.39632796883460064	0.0017367331379795454	
1681.1070916134088	0.39648966183428425	0.0005858762110698423	
1681.8881895526956	0.39654432671812107	0.00019764967365646724	
1682.1517796972723	0.3965627818268782	6.66794778642081e-05	
1682.2407141980214	0.3965690094150306	2.2495220454815418e-05	
1682.2707184992391	0.39657111055069877	7.589077312417659e-06	
1682.2808409893407	0.3965718194181227	2.5602825932704315e-06	
1682.284255968381	0.39657205856685296	8.637477852269426e-07	
1682.285408061687	0.39657213924732304	2.91397613019914e-07	
1682.285796736897	0.39657216646607635	9.830724640962895e-08	


==> data/fig_abs_arnoldi_5_5.dat <==
cond	err	delta_fit	
4038.881730565665	6.29857085403637	258.3601019883233	
1517184.368349782	1.7704893997950912	6.119991415514443	
2980514.3710235762	1.682914892039766	0.9695165495898372	
3724533.0326697915	1.7356823181328975	0.31972566466732744	
4013581.415077534	1.761891626127845	0.10753961037332319	
4115908.179520434	1.7716336163645134	0.0362621228764185	
4151005.4352801936	1.7750210776442037	0.01223487680861529	
4162915.3481077785	1.776175569320679	0.004128814691836442	
4166942.274654076	1.7765664794665361	0.0013934042310330746	
4168302.179700387	1.7766985542472538	0.00047025943430895685	
4168761.234733784	1.776743145112141	0.0001587087378491431	
4168916.174204833	1.7767581961026988	5.356302040194238e-05	
4168968.4694164884	1.7767632759212812	1.807714556805135e-05	
4168986.1302698767	1.7767649903485287	6.100908689532234e-06	
4168992.1372377216	1.7767655689573418	2.059093967305582e-06	
4168994.3516957536	1.7767657642291566	6.952698206570486e-07	
4168995.8538498455	1.7767658301108533	2.406392850285677e-07	
4168999.4038662123	1.776765852258808	1.328012067730089e-07	
4169012.869834096	1.7767658593868048	2.1899174485209614e-07	
4169066.877551647	1.776765860391221	4.118518455497286e-07	


==> data/fig_abs_arnoldi_6_6.dat <==
cond	err	delta_fit	
14994.024605302697	0.9302114280262699	258.1970323051514	
101437.97454105974	0.4161190012222727	0.8473452888559414	
249516.97301712935	0.37339342278150794	0.27705649275209115	
371225.640081539	0.390326147329203	0.12225064062684043	
444005.2630358903	0.40479414537024316	0.05584008470868459	
481603.25381859497	0.4126656371401307	0.025557118595287715	
499767.53601058415	0.41650932626147097	0.011686294061554237	
508278.237545896	0.41831505155975934	0.005339942426409496	
512210.4122679309	0.4191500057689951	0.0024391379341190083	
514015.6043229288	0.41953342425199225	0.0011139335126227933	
514841.91986185795	0.41970895072557074	0.0005086819832210134	
515219.6567050187	0.4197891935072394	0.00023228287687178818	
515392.22792093875	0.419825853619602	0.0001060670295644811	
515471.04615315754	0.4198425974943782	4.843285533522601e-05	
515507.0401194721	0.4198502439653948	2.211549748687326e-05	
515523.47656611196	0.41985373568941053	1.009851470634819e-05	
515530.98197955993	0.4198553301208875	4.611231377780491e-06	
515534.4091421892	0.41985605818495386	2.105571506086036e-06	
515535.9740831194	0.419856390633291	9.615022096596526e-07	
515536.6886532822	0.41985654243755627	4.389176840277217e-07	


==> data/fig_abs_arnoldi_rebase_10_10.dat <==
cond	err	delta_fit	
14691301.609271932	0.24888496209774483	258.1999307386449	
86418.41402366638	0.06563153268970676	0.23952310353414616	
26454.414432527232	0.03645782835084187	0.05688965402840447	
16938.186289933965	0.03138902167377481	0.025386783064863652	
13889.498504817797	0.03204977245063127	0.013940914236336928	
12608.734211234783	0.033516695405340136	0.00799634808306153	
11994.341861894103	0.03467732887572801	0.00459842214811922	
11677.636601407938	0.03543591959120712	0.0026328169176316907	
11507.63557776418	0.03589717220507681	0.0015012379534680683	
11414.2550778377	0.03616837783059046	0.0008536121881109388	
11362.283931857313	0.0363251354225408	0.00048452668113745545	
11333.14244628218	0.03641491650513283	0.00027474347536682135	
11316.7326504626	0.036466080103924596	0.000155695888965786	
11307.469905316446	0.03649515542591435	8.820182590747376e-05	
11302.23427861574	0.03651165254167935	4.995658603342152e-05	
11299.272631490212	0.03652100463074927	2.8291724810691827e-05	
11297.596577130007	0.036526303621086637	1.6021329767925594e-05	
11296.647829763962	0.03652930523936148	9.07239759406101e-06	
11296.110706395943	0.036531005238500475	5.1373214749497515e-06	
11295.806595427732	0.036531967964762685	2.909017878808296e-06	


==> data/fig_abs_arnoldi_rebase_14_14.dat <==
cond	err	delta_fit	
14912662100.558172	0.10002379067898609	258.20013903333046	
4947843.467318684	0.019082289849178685	0.0981592768152829	
626986.8755469513	0.007580406188305922	0.017561702657996996	
260140.36750227015	0.00469133657376935	0.006416718686495821	
166825.57976472753	0.003994767276927693	0.003414137541663252	
130601.7010590785	0.004022813120102029	0.0021495943219758834	
113273.39076443536	0.004243883708849087	0.0014293102941432545	
103951.17716120476	0.004471870247407864	0.0009610621391224299	
98565.73738337542	0.0046559448324885655	0.0006451017892296759	
95310.85962100505	0.004791401188177846	0.0004311004035238027	
93285.17503244341	0.004886654551951582	0.000286889963446364	
92000.02036402331	0.004951973689833879	0.0001903009991825754	
91174.28896884872	0.004996103274936858	0.00012593529319274692	
90639.29195660962	0.005025644584919497	8.320401346496097e-05	
90290.74691206844	0.005045305778325279	5.491073162150904e-05	
90062.84580114903	0.005058342682184598	3.621131461109728e-05	
89913.4715239006	0.005066966377623605	2.3867864032527658e-05	
89815.41151535149	0.005072661872638819	1.5726714059732667e-05	
89750.97076926705	0.005076419592860226	1.0360159286795428e-05	
89708.59405131289	0.0050788971615677095	6.823880123798354e-06	


==> data/fig_abs_arnoldi_rebase_15_15.dat <==
cond	err	delta_fit	
96547305277.03494	0.35114864694916564	258.2006919610229	
10356294.589427443	0.025930301552658082	0.35141607858026513	
892993.3624355457	0.008899044917325485	0.024332156462479927	
320845.23639018147	0.005045671321873681	0.007696523721952872	
198379.70477636604	0.004054740250938857	0.0038370577604294894	
170042.1219311407	0.003987812513492957	0.0023575314460261678	
220829.6303374573	0.004187479925045943	0.0015589720904132585	
290624.42028097576	0.00442062484840651	0.001042703319401762	
303327.0314411042	0.0046143899582228465	0.0007014637205278957	
385723.95883856557	0.004759644606585172	0.0004694453552398715	
335659.8881122481	0.004862044925966832	0.00032244815033219854	
510775.677825809	0.004934724873674073	0.0002390913949720851	
292670.01697979367	0.004982821328462536	0.00024383390234228273	
468586.123915957	0.00501458676847409	0.00019450658303716444	
319638.3406283067	0.0050370688965761965	0.0001878389230957297	
724432.3185217588	0.00506449728605295	0.0003503866561552032	
322006.0925652336	0.005059667843189495	0.0004159728409497989	
303913.1552354002	0.005069511149573003	0.00016575954731089365	
761778.6567398036	0.005101116910400353	0.0005171728867252574	
508604.88638993946	0.005079622222598719	0.0006969254173809176	


==> data/fig_abs_arnoldi_rebase_18_18.dat <==
cond	err	delta_fit	
15556836306093.703	0.049761460300386307	258.20017839316245	
286301945.7249468	0.00755346501625167	0.04925266228484211	
14631187.49421634	0.0024036789463430944	0.007137627623793075	
3804899.8644818338	0.001169673583611255	0.002139337510712704	
1836751.1227326328	0.0007745727972874803	0.0009740727519049291	
1193576.6852390277	0.000656826957662343	0.0005761468197136636	
911687.7212537145	0.0006510751826339281	0.00039200927265977537	
765600.7104888039	0.000686125814398307	0.00028282194607233554	
681621.4752324225	0.0007303908363719133	0.00020784182598998765	
629966.0251375659	0.000771559179524389	0.00015310725708926677	
596704.2585323466	0.0008058186268917779	0.00011245270188730311	
574595.7109029125	0.000832808631573936	8.224778873155065e-05	
559568.409652287	0.0008534180875056448	5.991904067831196e-05	
549190.7408308447	0.0008688540565235631	4.350932746561458e-05	
541942.2416777465	0.0008802705012597397	3.151256537462998e-05	
536838.0155955685	0.0008886428401767762	2.277908573793766e-05	
533222.6787439177	0.0008947471005339873	1.6442011221818555e-05	
530651.1536967088	0.0008991796783365439	1.1855114154414843e-05	
528816.5453325618	0.0009023891933990474	8.541102274478817e-06	
527504.8337896729	0.0009047084255528313	6.149963925374265e-06	


==> data/fig_abs_arnoldi_rebase_20_20.dat <==
cond	err	delta_fit	
7146599440220983.0	0.8691113639254299	258.20172577772274	
3174584614.0808916	0.00551626447316324	0.8689000224796205	
63147775.976327814	0.0011721722287106298	0.00536360213046458	
12568395.573839694	0.0005845017924276636	0.0010372879430773862	
5429580.645411286	0.0003713380951359306	0.0004928254991053323	
3300100.6254258244	0.0002954254578133974	0.000289876781403046	
2402190.3712439174	0.0002797594440605642	0.00019700458298506962	
1944628.0566844407	0.0002899577402831162	0.0001442917116567494	
1682929.9619977216	0.00030892127403437216	0.00010894668787820548	
1521550.8456465816	0.0003289065493721819	8.301020207860952e-05	
1416793.945377762	0.0003468506623225457	6.329010869975753e-05	
1346297.4061551127	0.0003618318725301831	4.8172189783494325e-05	
1297616.197246233	0.0003738490216578017	3.661750552589154e-05	
1263364.0248868917	0.0003832555980756629	2.785005980585565e-05	
1238931.5730197954	0.0003905020974643395	2.125644125131704e-05	
1221326.9808846144	0.00039602426518087935	1.63467391424974e-05	
1208547.3112164175	0.0004002006072831545	1.2731372799235295e-05	
1199218.884421293	0.0004033421121477362	1.0101801883666399e-05	
1192381.744697166	0.0004056960189934943	8.213313699101259e-06	
1187355.2826838552	0.0004074547973951681	6.871024324170124e-06	


==> data/fig_abs_arnoldi_rebase_4_4.dat <==
cond	err	delta_fit	
483.81131496660043	0.5510684139547887	57.73660608825781	
170.01505335147425	0.3766244029989807	0.42499998707825853	
146.9199888991465	0.3759867594360892	0.11721170195943163	
141.86664338840782	0.3805227685698199	0.03447064119252441	
140.49744022892622	0.38225304804405086	0.010153620301352981	
140.10392029863218	0.38279608320565656	0.002989965334951318	
139.98887485902569	0.3829588603318207	0.0008803591302132046	
139.9550731322156	0.38300703615122095	0.0002592017860260121	
139.94512721026962	0.3830212419200439	7.63152849011262e-05	
139.9421994296235	0.38302542630519476	2.2468999167843487e-05	
139.94133746951576	0.38302665844720335	6.615391215532696e-06	
139.94108369264757	0.38302702123220234	1.9477231139099606e-06	
139.94100897526044	0.38302712804565187	5.7345437548198e-07	
139.9409869767775	0.38302715949408794	1.688381283667955e-07	
139.94098049992272	0.38302716875323956	4.970981753466619e-08	


==> data/fig_abs_arnoldi_rebase_5_5.dat <==
cond	err	delta_fit	
4038.881730565665	6.29857085403637	258.3601019883233	
1170.5452696277891	2.6489186780855323	8.002518061713884	
702.2744671264489	2.6826516138411467	4.474009702121161	
808.7001362248892	2.9372761453461855	4.66340392086046	
663.8798719082515	2.5034422592794177	4.473742816978376	
787.167900568196	2.9775240330966417	4.5025085788914225	
661.032782914526	2.4887439683950436	4.486658852841265	
785.3517192632071	2.9811212328066534	4.4892495373443815	
660.789151218293	2.4874745247115007	4.487878212947308	
785.1944570174675	2.981434253694548	4.488103798672745	
660.7680294753263	2.4873643809830206	4.487984796734293	
785.1808090372942	2.9814614307874168	4.488004383662148	
660.7661962340225	2.4873548204926896	4.487994054139211	
785.179624367866	2.9814637898958978	4.487995754391656	
660.7660371039075	2.4873539906139928	4.487994857756923	
785.1795215346948	2.9814639946746655	4.487995005344785	
660.7660232908737	2.487353918576399	4.487994927512935	
785.1795126084281	2.9814640124502385	4.487994940324121	
660.766022091869	2.4873539123239943	4.487994933568525	
785.179511833589	2.9814640139933215	4.487994934680655	


==> data/fig_abs_arnoldi_rebase_6_6.dat <==
cond	err	delta_fit	
14994.024605302697	0.9302114280262699	258.1970323051514	
1471.939316776836	0.42077723115896315	0.8366505791065845	
979.7014433938604	0.37258515063510295	0.261145526386563	
869.2512382614242	0.3812342663471056	0.10620942099731781	
833.1529560858421	0.38956180685336717	0.04415933923132362	
819.6045872000947	0.393775009885699	0.018315777304379204	
814.226469528508	0.3956433532769586	0.007577923668021632	
812.0417793480979	0.3964364300074746	0.0031314251067023373	
811.1458370579111	0.39676753803086645	0.001293305952858716	
810.7769660761593	0.3969048630162907	0.0005340264204108751	
810.6248509860161	0.3969616644181163	0.00022048730927710816	
810.5620797866958	0.39698513306916094	9.103065170996639e-05	
810.5361697278788	0.3969948252013532	3.7582422140769633e-05	
810.5254736182588	0.39699882712615764	1.5515973075820614e-05	
810.5210578759331	0.39700047941065886	6.405780945148996e-06	
810.5192348618788	0.39700116157162446	2.644628489378101e-06	
810.5184822347892	0.39700144320435254	1.0918350841300815e-06	
810.5181715134439	0.39700155947683313	4.5076408027574154e-07	
810.5180432323665	0.3970016074800222	1.8609796618614643e-07	
810.5179902714793	0.3970016272981221	7.683052324478257e-08	


==> data/fig_abs_legendre_10_10.dat <==
cond	err	delta_fit	
26056864.23060261	0.24854595310086097	258.19993257069535	
1870561351.842309	0.0650455852542709	0.23955337807588512	
25676980869.031174	0.03590279666079448	0.057006373957781145	
113163219119.82117	0.03128891820977568	0.026063754837187723	
268093390552.37155	0.032715032261933584	0.014994110313735218	
445901659208.3376	0.0349599598424806	0.009110604050366806	
603301759757.8602	0.03671151056559027	0.0055186190127019955	
723335774765.3809	0.03816440880737142	0.004173662809469784	
805602447582.8928	0.038835516057737995	0.002151894232429355	
859322999270.7015	0.03927302137426534	0.0012682010950082893	
893167614399.2881	0.03952754400466543	0.0008208192422331264	
914158239777.6041	0.0396956186486147	0.00045237109954970406	
926940241290.4694	0.039788990817345535	0.0003049779559845217	
934742655222.2958	0.03985379710846997	0.00015952843385935215	
939408922774.3755	0.03988317361718055	0.0001431683772128699	
942282151866.8672	0.03991606542262953	0.00012170690158623597	
943930948692.2291	0.03991621713127971	0.00016095776851453647	
945001526761.15	0.03993585696945175	0.0001287162525617698	
945712144338.7054	0.03995964252145189	0.00020275368715082828	
946002968215.5355	0.03994035733624831	0.00024491542403374877	


==> data/fig_abs_legendre_14_14.dat <==
cond	err	delta_fit	
28572205859.50312	0.09994934671725854	258.2001390273608	
1301809421170768.8	0.38702793458161255	0.383189528762024	
3845963490790416.0	0.48005557526581777	0.6169191101092056	
1.127120620909823e+17	114.5990540338556	114.5903798576123	
4.539517919523071e+16	1155.24942833228	1160.9196024350665	
3846891654597774.5	2.8485536420439113	1155.2529412805332	
2.981984437904851e+16	446.9753431924081	446.984421708073	
3864755921186457.5	5.770308820502732	447.0125884944814	
2.0347581172181696e+16	146.8828075755063	146.9961103596487	
3905243651917866.5	0.5087712694619946	146.8836920748995	
3.048768462648501e+16	361.5814177955218	361.5817765242737	
3337186337393088.5	0.24201045507852964	361.5814999437463	
2.758377361146723e+16	159.85697373055797	159.85715987594685	
3576673268268874.0	0.9868992507710738	159.86002219802995	
2.9494173239094276e+16	1765.9242285204743	1765.9245045229989	
2610209150095090.0	951.6871445347107	2006.040117164023	
2.3440919475419484e+16	489.2715911885306	1070.0911412103112	
355796065050224.5	0.17653278394635696	489.2716277213773	
1.7696174548051654e+16	50.69125635222085	50.69079515094295	
1.546825089225954e+17	3646.114642455947	3646.4670042728203	


==> data/fig_abs_legendre_15_15.dat <==
cond	err	delta_fit	
185338136729.75296	0.35093443893461357	258.20069119152976	
1779040413872911.8	0.1259569977851897	0.37436827292482455	
inf	0.8405338182887888	0.8564970810355814	
2.0523820506114508e+16	8720.06488696066	8720.064922859305	
1.2167542892599792e+17	5.981141203372591	8720.066938287495	
1.98836146420213e+16	3348.612134605606	3348.6174764172124	
inf	1.0537052043260813	3348.6123012531707	
3.1957555999659812e+16	339.3516612510097	339.3532995743339	
3.835253556618797e+16	4.207491557039199	339.37774461285517	
2.2047727416275504e+16	3889.363942378893	3889.366218055159	
2.2124119483311064e+16	1.354276898239261	3889.364177477655	
1.976989668254735e+16	459.35824180211876	459.3602382634103	
1.2354170509295358e+16	0.4923379311696156	459.3585066774986	
1.9958610755108794e+17	448.31715608877226	448.31742658594055	
1.1885100844300498e+16	6.540862852800369	448.3648702063394	
2.200792829030583e+16	1937.9781559573312	1937.9891937482448	
5.679244758771419e+16	25.705070522699863	1938.1486245369201	
1.1939055058633816e+17	195.50950682099867	197.19325959525708	
2.164930410191166e+16	700.2972095902721	727.7968637720062	
1.6983955269856986e+16	2.724374423933983	700.3025072242559	


==> data/fig_abs_legendre_18_18.dat <==
cond	err	delta_fit	
31615049237745.258	0.05000523639584983	258.20015289285993	
6565596782425588.0	0.9176219865766695	0.9183480183826505	
5.688953259468699e+16	14105.58254135308	14105.58257097794	
2.704783649340669e+16	0.00819194967359185	14105.5825413523	
3.8786424181625176e+16	0.8343711656239872	0.834379510844387	
2.15131678786191e+16	1859.535778718727	1859.5359752041181	
6.063257254544569e+16	0.038261933080320845	1859.5357781417192	
3.697180700038671e+16	11.278334395539074	11.278404261448612	
2.8767790554967976e+16	0.2329959199620342	11.280772799304183	
8.90374777991994e+16	35.753488679086054	35.754218758301725	
2.21446300417668e+16	2475.860607575173	2476.118748281771	
3.2835092758827656e+16	0.020269882485269036	2475.860607678666	
inf	1.664834506532339	1.6644260770334987	
6.208363112818205e+16	43.86926146079985	43.90083709967627	
5.155388208895192e+16	1.339289121351795	43.889849782576164	
3.3442556211357456e+16	5.452623682715233	5.614786919903118	
6.080939538929203e+16	4877.653929053796	4877.656872792314	
inf	0.9867890882239433	4877.654028758054	
2.286225956351472e+16	15977.694813867447	15977.69484433986	
3.653174299324747e+16	0.046290217664416766	15977.694813860657	


==> data/fig_abs_legendre_20_20.dat <==
cond	err	delta_fit	
3687416449331681.5	7.947191891941706	258.3225260049257	
2.527712206556043e+16	105.96045188721175	106.25805347571274	
2.842538474886741e+16	0.38214928105366036	105.96115161605066	
3.1337915540750988e+16	0.14264966374733645	0.4079692864457825	
5.2809441158940104e+16	30.50082419423376	30.50115759769345	
4.329403287548493e+16	0.06867396952320647	30.50090061491628	
3.1076271699187176e+16	15.653901312580489	15.654046624418102	
3.6992030622800856e+16	0.06826640394159239	15.654041286163649	
4.583026352706608e+16	15.393192238523067	15.39334111114808	
6.934550392899066e+16	0.01526138897428162	15.39319463023972	
inf	23.72883404294698	23.728967230268882	
2.134073207846161e+16	7442.259162172049	7442.296990559341	
5.6973968314378136e+16	3.692374942505289	7442.26007715855	
2.393761825905209e+16	1052.153012591476	1052.1594951402517	
2.6034360883753228e+16	8.030029009568482	1052.1836541000655	
3.098031316870714e+16	14.272351888041312	16.37621411008625	
6.2497695686122536e+16	36.51636216551367	39.20642671511106	
1.1194973336156086e+17	0.10975589470044411	36.51652701830686	
3.139198384586852e+16	576.6724014402091	576.6724126592023	
6.734175715852615e+16	0.7884759829857836	576.6729402690487	


==> data/fig_abs_legendre_4_4.dat <==
cond	err	delta_fit	
732.5340279852475	0.5471666848680593	57.736931280298755	
1289.2607795385152	0.3745405467969078	0.4450327199142459	
1739.7076844985602	0.3825448373286017	0.13643710572902845	
1926.3756160195699	0.3924152158328845	0.04564757589808682	
1993.8820541712862	0.3964854897019614	0.015385502676053127	
2017.2088570726112	0.39794011757754877	0.0051921723469751085	
2025.1466553152004	0.3984402631556488	0.0017527912068628147	
2027.833825400682	0.3986101516317405	0.0005917745323282773	
2028.741919265726	0.39866762827487484	0.0001998007922099485	
2029.0486165268355	0.398687047685132	6.745950027997021e-05	
2029.1521790145414	0.3986936058815663	2.277669512857393e-05	
2029.1871466141527	0.39869582033523476	7.690221957358347e-06	
2029.198953063074	0.3986965680336096	2.596493221389343e-06	
2029.2029393580556	0.39869682048554683	8.766688490319293e-07	
2029.2042852755776	0.3986969057226191	2.959948862291716e-07	
2029.2047397057556	0.3986969345017297	9.993839514277731e-08	


==> data/fig_abs_legendre_5_5.dat <==
cond	err	delta_fit	
5583.842719665686	6.281325157266365	258.35882905890594	
1717534.1838605097	1.767575704498155	6.108066820248923	
3410268.249571055	1.6843438286611656	0.971765648949103	
4275710.37126812	1.7390367070581196	0.32104709981567775	
4612791.614026849	1.7659592689025063	0.10811244495954091	
4732305.416490123	1.775956311112109	0.03649265256961734	
4773345.3461152995	1.779433848344883	0.012324674270863048	
4787286.171640402	1.7806199664125848	0.004163111429412584	
4792004.398138173	1.781021946219502	0.0014063204877588626	
4793599.291083726	1.7811578880910384	0.000475070978949771	
4794138.184521234	1.7812038280207727	0.00016048532859185726	
4794320.245016461	1.781219349109917	5.4214206057750655e-05	
4794381.754829467	1.7812245925763637	1.831432055513843e-05	
4794402.5572844185	1.7812263639193475	6.186853594366814e-06	
4794409.677846316	1.7812269623052075	2.0900520417678397e-06	
4794412.457745389	1.7812271644388156	7.064896800731999e-07	
4794414.903350829	1.7812272326847245	2.4569482205576975e-07	
4794421.792175664	1.7812272555853756	1.3756080363653072e-07	
4794448.521248672	1.7812272627028825	2.3482026057699754e-07	
4794555.781768059	1.7812272626139505	4.3311826609822285e-07	


==> data/fig_abs_legendre_6_6.dat <==
cond	err	delta_fit	
23952.057858329877	0.9271204684238994	258.1971127423202	
117148.95103974041	0.4151355280955198	0.8455238416974146	
283553.9619801579	0.3735473379357154	0.2771960022703639	
420950.5504336026	0.39115189433784536	0.12252573423245715	
503289.8401021872	0.40595189248416597	0.05602003474476184	
545878.8568323542	0.41398154409064525	0.0256561413571492	
566470.974964589	0.41789980493071255	0.011737651166918885	
576125.0305671954	0.419740523637827	0.005365883259456023	
580587.7191321043	0.42059185408730937	0.0024520550794418228	
582637.3995303352	0.42098292336946674	0.0011203082033218216	
583576.0367916188	0.42116202025482424	0.00051180741500688	
584005.3019605745	0.4212439279496633	0.00023380744455110282	
584201.4964559833	0.4212813639631997	0.00010680745573053119	
584291.1414776251	0.42129846925818304	4.879126404340176e-05	
584332.0967592649	0.4213062840045713	2.2288530038049913e-05	
584350.8065088852	0.42130985405047533	1.0181574495696591e-05	
584359.3535364801	0.4213114849216654	4.651128337077722e-06	
584363.2579388969	0.4213122299346787	2.1245542105587975e-06	
584365.0415436069	0.421312570260356	9.707038958933668e-07	
584365.8562972541	0.4213127257236299	4.434224733826681e-07	


==> data/fig_exp_lra.dat <==
0.000000000000000e+00	             10
-1.292316342018604e+00	-1.500000000000000e+00
-1.281954887218045e+00	-1.490139789775656e+00
-1.251807262346651e+00	-1.462406015037594e+00
-1.214285714285714e+00	-1.427865639147461e+00
-1.209386835959679e+00	-1.424812030075188e+00
-1.206766917293233e+00	-1.421000985651631e+00
-1.201010573902474e+00	-1.424812030075188e+00
-1.200211417073935e+00	-1.439849624060150e+00
-1.200037517762644e+00	-1.500000000000000e+00
-1.200037517762644e+00	-1.500000000000000e+00
0.000000000000000e+00	             21
-6.979546416123930e-01	-1.500000000000000e+00
-7.127432887127937e-01	-1.432330827067669e+00
-7.255639097744362e-01	-1.383659588319381e+00
-7.406015037593985e-01	-1.338439706291779e+00
-7.556390977443610e-01	-1.303467699680934e+00
-7.706766917293233e-01	-1.276018517390970e+00
-7.944368717597110e-01	-1.244360902255639e+00
-8.082706766917294e-01	-1.230368112423724e+00
-8.098468780083540e-01	-1.229323308270677e+00
-8.233082706766918e-01	-1.218202791391749e+00
-8.310811289243003e-01	-1.214285714285714e+00
-8.383458646616542e-01	-1.209075596988995e+00
-8.472169917101697e-01	-1.206766917293233e+00
-8.458646616541354e-01	-1.204068678679329e+00
-8.383458646616543e-01	-1.201068779420496e+00
-8.157894736842106e-01	-1.200234159356165e+00
-6.804511278195489e-01	-1.199981620340755e+00
1.199248120300752e+00	-1.199968012690229e+00
1.199978423463015e+00	-1.214285714285714e+00
1.199985657422429e+00	-1.500000000000000e+00
1.199985657422429e+00	-1.500000000000000e+00
0.000000000000000e+00	            292
1.500000000000000e+00	-1.199972426018223e+00
1.199978068736847e+00	-1.199248120300752e+00
1.199248120300752e+00	-5.910845018678330e-01
1.176691729323308e+00	-5.910683684480034e-01
1.154135338345864e+00	-5.932207723283371e-01
1.130200493172715e+00	-5.977443609022557e-01
1.109022556390977e+00	-6.032478759548103e-01
1.078947368421053e+00	-6.133118141766768e-01
1.048872180451128e+00	-6.254169059993713e-01
1.011278195488722e+00	-6.429700672806833e-01
9.812030075187970e-01	-6.588596017547009e-01
9.511278195488719e-01	-6.768725717169521e-01
9.285714285714284e-01	-6.926269975375625e-01
9.135338345864659e-01	-7.049809916846979e-01
8.984962406015038e-01	-7.198130971172607e-01
8.873215194179011e-01	-7.330827067669173e-01
8.716999794911839e-01	-7.556390977443610e-01
8.518084268262835e-01	-7.857142857142858e-01
8.383458646616542e-01	-8.022191278229207e-01
8.233082706766917e-01	-8.161595465903064e-01
8.082706766917291e-01	-8.258312235822624e-01
7.932330827067666e-01	-8.323658791107504e-01
7.781954887218046e-01	-8.360941231875826e-01
7.631578947368420e-01	-8.375233475807616e-01
7.481203007518795e-01	-8.365193487929905e-01
7.330827067669170e-01	-8.331009479548767e-01
7.255639097744359e-01	-8.304552286100770e-01
7.130050564680172e-01	-8.233082706766918e-01
7.052051581368077e-01	-8.157894736842106e-01
7.009763351647738e-01	-8.082706766917294e-01
6.995329789395376e-01	-8.007518796992481e-01
7.003864903550221e-01	-7.932330827067670e-01
7.031804747503438e-01	-7.857142857142858e-01
7.105263157894735e-01	-7.745748083643910e-01
7.205015470256744e-01	-7.631578947368421e-01
7.448970606137517e-01	-7.406015037593985e-01
7.706766917293231e-01	-7.166044061572792e-01
7.828857102430185e-01	-7.030075187969925e-01
7.932330827067666e-01	-6.878823999048879e-01
8.003087992729778e-01	-6.729323308270677e-01
8.046149658954418e-01	-6.578947368421053e-01
8.065526068026718e-01	-6.428571428571429e-01
8.067001604667394e-01	-6.278195488721805e-01
8.043414850328132e-01	-6.052631578947369e-01
7.995592963958286e-01	-5.827067669172933e-01
7.929039830936547e-01	-5.601503759398496e-01
7.816576614306570e-01	-5.300751879699248e-01
7.680467234220461e-01	-5.000000000000000e-01
7.523583134163513e-01	-4.699248120300752e-01
7.300558647100974e-01	-4.323308270676693e-01
7.049117019757557e-01	-3.947368421052633e-01
6.804511278195489e-01	-3.616375208135317e-01
6.503759398496238e-01	-3.246024574461071e-01
6.187628402486921e-01	-2.894736842105263e-01
5.902255639097742e-01	-2.609430505315262e-01
5.601503759398496e-01	-2.346493020927961e-01
5.375939849624061e-01	-2.180097369222085e-01
5.150375939849621e-01	-2.047084910548993e-01
5.000000000000000e-01	-1.980664949662151e-01
4.849624060150375e-01	-1.934423788925195e-01
4.699248120300750e-01	-1.910569867863083e-01
4.548872180451126e-01	-1.909727985730599e-01
4.398496240601504e-01	-1.932059946133204e-01
4.248120300751879e-01	-1.976908736585695e-01
4.051470513720450e-01	-2.067669172932332e-01
3.924451457827788e-01	-2.142857142857144e-01
3.796992481203008e-01	-2.230239947348402e-01
3.571428571428570e-01	-2.414224137142629e-01
3.345864661654134e-01	-2.633643798444941e-01
3.179987987125371e-01	-2.819548872180451e-01
3.003715973100611e-01	-3.045112781954888e-01
2.852768856999097e-01	-3.270676691729324e-01
2.726752553561425e-01	-3.496240601503759e-01
2.626088274519257e-01	-3.721804511278197e-01
2.551445244004623e-01	-3.947368421052633e-01
2.503304594702306e-01	-4.172932330827068e-01
2.481519738868595e-01	-4.398496240601504e-01
2.485558268559583e-01	-4.624060150375939e-01
2.514239709902883e-01	-4.849624060150377e-01
2.565622304982800e-01	-5.075187969924813e-01
2.637980775368352e-01	-5.300751879699248e-01
2.744360902255638e-01	-5.559677267875828e-01
2.876050559432052e-01	-5.827067669172933e-01
3.047081249919291e-01	-6.127819548872181e-01
3.285452332841949e-01	-6.503759398496241e-01
3.676892350650693e-01	-7.105263157894737e-01
3.797573917002692e-01	-7.330827067669173e-01
3.855724517288021e-01	-7.481203007518797e-01
3.883925926592650e-01	-7.631578947368421e-01
3.872180451127818e-01	-7.765924696943634e-01
3.869312050107148e-01	-7.781954887218046e-01
3.841934171738087e-01	-7.857142857142858e-01
3.796992481203008e-01	-7.933513657556395e-01
3.721804511278195e-01	-8.022194254079109e-01
3.646616541353382e-01	-8.091579790521778e-01
3.496240601503757e-01	-8.199419652678241e-01
3.345864661654134e-01	-8.287894683392927e-01
3.157056612819878e-01	-8.383458646616542e-01
2.744360902255638e-01	-8.554559548733922e-01
2.293233082706765e-01	-8.711180202518602e-01
1.842105263157894e-01	-8.847077210881096e-01
1.240601503759398e-01	-9.002618384383250e-01
6.390977443609014e-02	-9.132437882371831e-01
1.879699248120303e-02	-9.211993408961908e-01
-3.616927788155713e-02	-9.285714285714286e-01
-7.894736842105265e-02	-9.321806077511532e-01
-1.165413533834587e-01	-9.334883459194827e-01
-1.466165413533835e-01	-9.329181849756406e-01
-1.766917293233083e-01	-9.305193160800547e-01
-1.992481203007519e-01	-9.271527619934234e-01
-2.251575967248353e-01	-9.210526315789473e-01
-2.463330899292319e-01	-9.135338345864662e-01
-2.616451008960545e-01	-9.060150375939851e-01
-2.744360902255640e-01	-8.977039898388162e-01
-2.826765422891038e-01	-8.909774436090225e-01
-2.901101801642070e-01	-8.834586466165414e-01
-3.009047323265748e-01	-8.684210526315790e-01
-3.077071727360700e-01	-8.533834586466166e-01
-3.115584999572546e-01	-8.383458646616542e-01
-3.131280091035404e-01	-8.233082706766918e-01
-3.128336214518030e-01	-8.082706766917294e-01
-3.109960540100398e-01	-7.932330827067670e-01
-3.058445243533160e-01	-7.706766917293233e-01
-2.969924812030076e-01	-7.447091987453871e-01
-2.889417699239024e-01	-7.255639097744362e-01
-2.741358073852998e-01	-6.954887218045114e-01
-2.530374801319135e-01	-6.578947368421053e-01
-2.117297063914470e-01	-5.902255639097744e-01
-1.805162034753225e-01	-5.375939849624061e-01
-1.607883688105505e-01	-5.000000000000000e-01
-1.474726629618277e-01	-4.699248120300752e-01
-1.369249204755996e-01	-4.398496240601504e-01
-1.310793278620337e-01	-4.172932330827068e-01
-1.270744048172592e-01	-3.947368421052633e-01
-1.249430258949213e-01	-3.721804511278197e-01
-1.245945583669073e-01	-3.496240601503759e-01
-1.259017469656094e-01	-3.270676691729324e-01
-1.299560690615510e-01	-2.969924812030076e-01
-1.362632631791941e-01	-2.669172932330828e-01
-1.466165413533835e-01	-2.296883140294597e-01
-1.567649620156805e-01	-1.992481203007519e-01
-1.740182489864700e-01	-1.541353383458648e-01
-1.933873972882717e-01	-1.090225563909775e-01
-2.181103151318851e-01	-5.639097744360910e-02
-2.483251162396903e-01	3.759398496240518e-03
-2.894736842105263e-01	8.729631999823713e-02
-2.983170439889561e-01	1.090225563909772e-01
-3.052277233819915e-01	1.315789473684210e-01
-3.082155703532928e-01	1.466165413533833e-01
-3.094791417452101e-01	1.616541353383458e-01
-3.090470162345367e-01	1.766917293233081e-01
-3.069707949328898e-01	1.917293233082706e-01
-3.012727641906017e-01	2.142857142857142e-01
-2.931617236190699e-01	2.368421052631577e-01
-2.797537804477706e-01	2.669172932330826e-01
-2.593984962406015e-01	3.061628809570208e-01
-2.348167605703170e-01	3.496240601503757e-01
-1.833819397517539e-01	4.398496240601504e-01
-1.687124407101003e-01	4.699248120300750e-01
-1.595412510669786e-01	4.924812030075187e-01
-1.525016827584637e-01	5.150375939849621e-01
-1.479617685336927e-01	5.375939849624061e-01
-1.461336217642844e-01	5.601503759398496e-01
-1.469794786210739e-01	5.827067669172932e-01
-1.502586662641831e-01	6.052631578947367e-01
-1.556701037929639e-01	6.278195488721803e-01
-1.654331014151509e-01	6.578947368421053e-01
-1.804536970609605e-01	6.954887218045114e-01
-2.248799643266659e-01	8.007518796992481e-01
-2.315538126676856e-01	8.233082706766917e-01
-2.345763664120048e-01	8.383458646616542e-01
-2.360577808182191e-01	8.533834586466162e-01
-2.356443105189071e-01	8.684210526315788e-01
-2.329370504451449e-01	8.834586466165413e-01
-2.275399949300258e-01	8.984962406015037e-01
-2.191947213905461e-01	9.135338345864658e-01
-2.067669172932332e-01	9.295697424044120e-01
-1.917293233082709e-01	9.447390954213550e-01
-1.751857064656843e-01	9.586466165413535e-01
-1.541353383458648e-01	9.737658437551103e-01
-1.240601503759400e-01	9.923133158266511e-01
-9.398496240601517e-02	1.008513059982894e+00
-6.390977443609036e-02	1.022915149913628e+00
-2.631578947368429e-02	1.038833388187525e+00
1.127819548872178e-02	1.052672782511553e+00
4.887218045112762e-02	1.064515159203320e+00
8.646616541353369e-02	1.074372324876765e+00
1.240601503759398e-01	1.082129813463527e+00
1.616541353383458e-01	1.087627017723190e+00
1.917293233082706e-01	1.090295987113808e+00
2.218045112781954e-01	1.091221988326260e+00
2.518796992481203e-01	1.090244353874343e+00
2.819548872180451e-01	1.087079948487903e+00
3.120300751879699e-01	1.081478793181434e+00
3.345864661654134e-01	1.075369450644669e+00
3.571428571428570e-01	1.067357860078346e+00
3.810578651037960e-01	1.056390977443609e+00
4.022556390977443e-01	1.044079977541950e+00
4.172932330827066e-01	1.033514350064800e+00
4.347377207468969e-01	1.018796992481203e+00
4.493366982450379e-01	1.003759398496241e+00
4.624060150375939e-01	9.871404543803985e-01
4.710779128335652e-01	9.736842105263155e-01
4.787941676298403e-01	9.586466165413534e-01
4.849624060150375e-01	9.420899621740535e-01
4.883363807052261e-01	9.285714285714284e-01
4.900408975798540e-01	9.135338345864660e-01
4.895278046791729e-01	8.984962406015038e-01
4.865869228029208e-01	8.834586466165413e-01
4.810577595970648e-01	8.684210526315788e-01
4.727599310716901e-01	8.533834586466162e-01
4.616458886161759e-01	8.383458646616542e-01
4.473684210526314e-01	8.228399054550940e-01
4.248120300751878e-01	8.024880689975656e-01
4.036776746178617e-01	7.857142857142856e-01
3.511494720831060e-01	7.481203007518795e-01
2.760179011343049e-01	6.954887218045114e-01
2.364916623480634e-01	6.654135338345863e-01
2.067669172932329e-01	6.402371589738964e-01
1.842105263157894e-01	6.186407844238845e-01
1.653366209080730e-01	5.977443609022557e-01
1.487040420739700e-01	5.751879699248121e-01
1.390977443609023e-01	5.585233498257437e-01
1.315789473684210e-01	5.414108361839522e-01
1.278284240222513e-01	5.300751879699246e-01
1.240601503759398e-01	5.107591020057959e-01
1.230818507037984e-01	5.000000000000000e-01
1.231867580367087e-01	4.849624060150375e-01
1.260351439508666e-01	4.624060150375939e-01
1.316976705793180e-01	4.398496240601504e-01
1.396157035540214e-01	4.172932330827066e-01
1.493894580724225e-01	3.947368421052631e-01
1.647850620648789e-01	3.646616541353382e-01
1.870268840329638e-01	3.270676691729322e-01
2.142857142857142e-01	2.861870562111470e-01
2.393126080279515e-01	2.518796992481203e-01
2.689954564579778e-01	2.142857142857142e-01
3.013327482394224e-01	1.766917293233081e-01
3.270676691729322e-01	1.492338076744490e-01
3.571428571428570e-01	1.203530394512967e-01
3.796992481203008e-01	1.014140024094725e-01
4.022556390977443e-01	8.529143273978240e-02
4.172932330827066e-01	7.644490472731860e-02
4.323308270676692e-01	6.937909684761721e-02
4.489700214387974e-01	6.390977443609014e-02
4.624060150375939e-01	6.119582742969099e-02
4.774436090225562e-01	6.024679667632435e-02
4.924812030075187e-01	6.134385030636645e-02
5.075187969924810e-01	6.433753610473070e-02
5.225563909774436e-01	6.891370744571236e-02
5.463495845443713e-01	7.894736842105265e-02
5.676691729323307e-01	8.991064507628399e-02
6.052631578947367e-01	1.120630034477958e-01
6.654135338345863e-01	1.483183553262000e-01
6.914162954717464e-01	1.616541353383458e-01
7.105263157894735e-01	1.695316571494113e-01
7.255639097744360e-01	1.739785407139414e-01
7.406015037593985e-01	1.764028707658547e-01
7.556390977443606e-01	1.763540328149498e-01
7.706766917293231e-01	1.733568155802606e-01
7.857142857142856e-01	1.669824489544122e-01
8.007518796992481e-01	1.570884342342828e-01
8.157894736842106e-01	1.437787406813119e-01
8.335897405225511e-01	1.240601503759398e-01
8.512085300856072e-01	1.015037593984962e-01
8.684210526315788e-01	7.748120243441428e-02
9.758103989209426e-01	-7.894736842105265e-02
1.004739980105285e+00	-1.165413533834587e-01
1.033834586466165e+00	-1.511866216916645e-01
1.064936553467459e+00	-1.842105263157896e-01
1.089099581351336e+00	-2.067669172932332e-01
1.109022556390977e+00	-2.232726835190107e-01
1.131578947368421e+00	-2.392409313987616e-01
1.154135338345865e+00	-2.521604864450843e-01
1.170478387258898e+00	-2.593984962406015e-01
1.184210526315789e+00	-2.643572746046544e-01
1.191729323308270e+00	-2.664268820184345e-01
1.197845272309688e+00	-2.669172932330828e-01
1.199248120300752e+00	-2.681396526092291e-01
1.200137518840730e+00	-2.744360902255640e-01
1.199979023393120e+00	-3.571428571428572e-01
1.199719312570792e+00	-5.902255639097744e-01
1.214285714285714e+00	-5.923570148120110e-01
1.236842105263158e+00	-5.962219468774586e-01
1.266917293233083e+00	-6.048027706359379e-01
1.319801046892541e+00	-6.278195488721805e-01
1.349624060150376e+00	-6.440888748179867e-01
1.387218045112782e+00	-6.669582511283649e-01
1.439849624060150e+00	-7.018200444073557e-01
1.463232236922549e+00	-7.180451127819549e-01
1.500000000000000e+00	-7.439634855349357e-01
1.500000000000000e+00	-7.439634855349357e-01
0.000000000000000e+00	             78
1.500000000000000e+00	-9.145488410974215e-02
1.439275498681606e+00	-1.541353383458648e-01
1.409774436090225e+00	-1.811285929933820e-01
1.364661654135338e+00	-2.170619624171472e-01
1.334586466165413e+00	-2.368761374336286e-01
1.312030075187970e+00	-2.492334195286551e-01
1.288443067484100e+00	-2.593984962406015e-01
1.274436090225564e+00	-2.641492906319109e-01
1.251879699248120e+00	-2.692220181766716e-01
1.236842105263158e+00	-2.708240203509445e-01
1.221804511278195e+00	-2.709177512090999e-01
1.206766917293233e+00	-2.694630715432347e-01
1.199612137635250e+00	-2.669172932330828e-01
1.199944580280660e+00	-2.368421052631580e-01
1.199780107836828e+00	9.436090225563909e-01
1.199248120300752e+00	9.608306383367221e-01
1.198896617390512e+00	9.586466165413535e-01
1.191729323308270e+00	9.543354583462278e-01
1.189206866637484e+00	9.511278195488719e-01
1.184210526315789e+00	9.475731283499946e-01
1.172602187549646e+00	9.360902255639099e-01
1.161654135338346e+00	9.252573101989091e-01
1.133421364811831e+00	8.909774436090223e-01
1.122957697713182e+00	8.759398496240597e-01
1.104742967984967e+00	8.458646616541352e-01
1.088658932789302e+00	8.157894736842106e-01
1.025123053187883e+00	6.954887218045114e-01
1.003759398496241e+00	6.616187660929753e-01
9.812030075187970e-01	6.297865448348535e-01
9.586466165413534e-01	6.017300066508378e-01
9.360902255639099e-01	5.773052364990063e-01
9.135338345864659e-01	5.567165175740789e-01
8.980937631515548e-01	5.451127819548871e-01
8.834586466165413e-01	5.362709102360430e-01
8.684210526315788e-01	5.298091863327838e-01
8.533834586466162e-01	5.265460240566262e-01
8.458646616541352e-01	5.263188974043439e-01
8.383458646616542e-01	5.271595479427844e-01
8.287110977224232e-01	5.300751879699246e-01
8.233082706766917e-01	5.324771387034720e-01
8.152625636746746e-01	5.375939849624061e-01
8.065673063223628e-01	5.451127819548871e-01
7.996168311050906e-01	5.526315789473681e-01
7.886649387320099e-01	5.676691729323307e-01
7.781954887218046e-01	5.857668801924142e-01
7.690408535949400e-01	6.052631578947367e-01
7.576007759099959e-01	6.353383458646613e-01
7.487095072532990e-01	6.654135338345863e-01
7.422839242921078e-01	6.954887218045114e-01
7.392833695455449e-01	7.180451127819549e-01
7.382389895013682e-01	7.406015037593985e-01
7.396865754168102e-01	7.631578947368420e-01
7.423884144386326e-01	7.781954887218046e-01
7.481203007518795e-01	7.968260979361073e-01
7.530228967682016e-01	8.082706766917291e-01
7.631578947368420e-01	8.260443322117267e-01
7.718414811179682e-01	8.383458646616542e-01
7.857142857142856e-01	8.548956707188677e-01
8.082706766917291e-01	8.779993328575181e-01
8.759398496240598e-01	9.440916331703427e-01
8.937783308595614e-01	9.661654135338344e-01
9.060150375939847e-01	9.854484396656269e-01
9.135338345864659e-01	1.000717181955796e+00
9.176963591900880e-01	1.011278195488722e+00
9.220606402091700e-01	1.026315789473684e+00
9.248679682855807e-01	1.041353383458647e+00
9.264292758056861e-01	1.063909774436090e+00
9.252799281888100e-01	1.086466165413534e+00
9.218198858588523e-01	1.109022556390977e+00
9.164326993010341e-01	1.131578947368421e+00
9.066914766553196e-01	1.161654135338346e+00
9.009035215789940e-01	1.176691729323308e+00
8.912202360021754e-01	1.199248120300752e+00
9.135338345864659e-01	1.199879556822107e+00
1.199248120300752e+00	1.199954668797113e+00
1.199981427723842e+00	1.214285714285714e+00
1.199983615314707e+00	1.500000000000000e+00
1.199983615314707e+00	1.500000000000000e+00
0.000000000000000e+00	             16
-1.500000000000000e+00	2.236036060134403e-01
-1.487098661460193e+00	2.669172932330826e-01
-1.463685177787960e+00	3.571428571428570e-01
-1.450395346708028e+00	4.248120300751879e-01
-1.444407082686406e+00	4.699248120300750e-01
-1.441497180506375e+00	5.075187969924810e-01
-1.440651414795563e+00	5.451127819548871e-01
-1.441911714726249e+00	5.827067669172932e-01
-1.444644046100448e+00	6.127819548872178e-01
-1.450297730824670e+00	6.503759398496238e-01
-1.456716497804430e+00	6.804511278195489e-01
-1.464811261023904e+00	7.105263157894735e-01
-1.474710845755958e+00	7.406015037593985e-01
-1.493136826694704e+00	7.857142857142856e-01
-1.500000000000000e+00	8.002324796469019e-01
-1.500000000000000e+00	8.002324796469019e-01
0.000000000000000e+00	              6
-1.500000000000000e+00	1.199967977812404e+00
-1.199971944339298e+00	1.199248120300752e+00
-1.199948071340613e+00	-1.199248120300752e+00
-1.214285714285714e+00	-1.199999641974502e+00
-1.500000000000000e+00	-1.199992171852289e+00
-1.500000000000000e+00	-1.199992171852289e+00
0.000000000000000e+00	              9
1.500000000000000e+00	1.199868894265569e+00
1.206766917293233e+00	1.199956020621932e+00
1.199980274832467e+00	1.199248120300752e+00
1.200514566097201e+00	9.736842105263155e-01
1.206766917293233e+00	9.670915289049665e-01
1.236842105263158e+00	9.903812295424511e-01
1.277055067143551e+00	1.018796992481203e+00
1.500000000000000e+00	1.161783707124465e+00
1.500000000000000e+00	1.161783707124465e+00
0.000000000000000e+00	             13
7.232065243987116e-01	1.500000000000000e+00
7.437153091991742e-01	1.462406015037594e+00
7.857142857142856e-01	1.388862354134114e+00
8.044834306111422e-01	1.357142857142857e+00
8.650143783815805e-01	1.251879699248120e+00
8.877675693885623e-01	1.206766917293233e+00
8.834586466165413e-01	1.200453876601083e+00
8.533834586466162e-01	1.200032345223476e+00
1.466165413533833e-01	1.199932301151990e+00
-1.199248120300752e+00	1.199969900777996e+00
-1.199971119022485e+00	1.214285714285714e+00
-1.199978792884147e+00	1.500000000000000e+00
-1.199978792884147e+00	1.500000000000000e+00
0.000000000000000e+00	             22
-1.199248120300752e+00	-1.414219783554773e+00
-1.199805398923641e+00	-1.394736842105263e+00
-1.199955665215541e+00	-1.206766917293233e+00
-1.199248120300752e+00	-1.199992597084276e+00
-9.360902255639099e-01	-1.200820892065542e+00
-9.285714285714286e-01	-1.201683340811964e+00
-9.221956957814410e-01	-1.206766917293233e+00
-9.285714285714286e-01	-1.207909124954499e+00
-9.360902255639099e-01	-1.210350297865845e+00
-9.436090225563910e-01	-1.214764718455727e+00
-9.511278195488722e-01	-1.217693823699603e+00
-9.586466165413534e-01	-1.222244484873650e+00
-9.736842105263159e-01	-1.230560154211400e+00
-9.962406015037595e-01	-1.245065155022881e+00
-1.018796992481203e+00	-1.260896297417120e+00
-1.071428571428571e+00	-1.302154446932625e+00
-1.109638026249543e+00	-1.334586466165414e+00
-1.154135338345865e+00	-1.373582527960091e+00
-1.191729323308270e+00	-1.407361623920491e+00
-1.198069349532089e+00	-1.409774436090226e+00
-1.199248120300752e+00	-1.414219783554773e+00
-1.199248120300752e+00	-1.414219783554773e+00
0.000000000000000e+00	            133
-8.609022556390977e-01	-8.394086211478256e-01
-8.759398496240602e-01	-8.341368309725190e-01
-8.834586466165414e-01	-8.298678537763468e-01
-8.921541302684813e-01	-8.233082706766918e-01
-8.999932818801256e-01	-8.157894736842106e-01
-9.118116730260116e-01	-8.007518796992481e-01
-9.164546652225125e-01	-7.932330827067670e-01
-9.240881480647376e-01	-7.781954887218046e-01
-9.300174646178312e-01	-7.631578947368421e-01
-9.364608669663640e-01	-7.406015037593985e-01
-9.405504268578658e-01	-7.180451127819549e-01
-9.428955163918741e-01	-6.954887218045114e-01
-9.437106196279310e-01	-6.654135338345866e-01
-9.424195708571150e-01	-6.353383458646616e-01
-9.386375472004562e-01	-5.977443609022557e-01
-9.319694601199167e-01	-5.526315789473685e-01
-9.146919733756040e-01	-4.548872180451129e-01
-9.040157289714386e-01	-3.872180451127820e-01
-8.978447613952736e-01	-3.345864661654137e-01
-8.943546934234725e-01	-2.894736842105263e-01
-8.927071489454531e-01	-2.443609022556392e-01
-8.928261310249934e-01	-1.992481203007519e-01
-8.950220107145974e-01	-1.466165413533835e-01
-8.998277359704367e-01	-8.646616541353391e-02
-9.081367920810494e-01	-1.127819548872200e-02
-9.262637578053621e-01	1.466165413533833e-01
-9.298618786927542e-01	1.992481203007519e-01
-9.308898441033073e-01	2.443609022556390e-01
-9.298736839152533e-01	2.819548872180451e-01
-9.267657957967492e-01	3.195488721804511e-01
-9.212479853710499e-01	3.571428571428570e-01
-9.148282988013359e-01	3.872180451127818e-01
-9.060150375939851e-01	4.188545040638894e-01
-8.960476165213511e-01	4.473684210526314e-01
-8.834586466165414e-01	4.774773475806692e-01
-8.684210526315790e-01	5.078239071061718e-01
-8.458646616541354e-01	5.465127516882164e-01
-8.157894736842106e-01	5.906597389622735e-01
-7.945632846467691e-01	6.203007518796992e-01
-7.932330827067670e-01	6.233773521042585e-01
-7.901359654434919e-01	6.278195488721803e-01
-7.879699076167106e-01	6.353383458646613e-01
-7.887948926898578e-01	6.428571428571428e-01
-7.966614790129443e-01	6.578947368421053e-01
-8.157894736842106e-01	6.854245772741029e-01
-8.276467689109246e-01	7.030075187969924e-01
-8.383458646616541e-01	7.188058469963474e-01
-8.684210526315790e-01	7.680372330370397e-01
-8.889854090642049e-01	8.082706766917293e-01
-8.987463049440877e-01	8.308270676691727e-01
-9.094036185729872e-01	8.609022556390977e-01
-9.155696773091759e-01	8.834586466165413e-01
-9.200087246837003e-01	9.060150375939848e-01
-9.225697805574814e-01	9.285714285714284e-01
-9.230971363464966e-01	9.511278195488719e-01
-9.213919825761940e-01	9.736842105263155e-01
-9.170828075975359e-01	9.962406015037590e-01
-9.125976442081157e-01	1.011278195488722e+00
-9.060150375939851e-01	1.027462449831590e+00
-8.984962406015038e-01	1.041633414177275e+00
-8.884029477634942e-01	1.056390977443609e+00
-8.750502909439931e-01	1.071428571428571e+00
-8.609022556390977e-01	1.083558050655895e+00
-8.446640586656124e-01	1.093984962406015e+00
-8.287218109665352e-01	1.101503759398496e+00
-8.157894736842106e-01	1.106058841980978e+00
-8.007518796992481e-01	1.109667802624628e+00
-7.857142857142858e-01	1.111835916976992e+00
-7.631578947368421e-01	1.112547069904644e+00
-7.406015037593985e-01	1.110550179308652e+00
-7.180451127819549e-01	1.106127909971849e+00
-6.954887218045114e-01	1.099383431367090e+00
-6.729323308270678e-01	1.090421070410556e+00
-6.498885027932731e-01	1.078947368421053e+00
-6.251223075377037e-01	1.063909774436090e+00
-6.043365124846795e-01	1.048872180451128e+00
-5.827067669172933e-01	1.030251527332822e+00
-5.676691729323309e-01	1.014946669864767e+00
-5.580506460941859e-01	1.003759398496241e+00
-5.451127819548873e-01	9.853991221640771e-01
-5.375939849624061e-01	9.717580014255992e-01
-5.321481030864188e-01	9.586466165413534e-01
-5.283683650862616e-01	9.436090225563909e-01
-5.272589071979840e-01	9.285714285714284e-01
-5.289344554549623e-01	9.135338345864659e-01
-5.333336395001222e-01	8.984962406015038e-01
-5.403417942146197e-01	8.834586466165413e-01
-5.526315789473685e-01	8.643239030569033e-01
-5.609638996374028e-01	8.533834586466161e-01
-5.827067669172933e-01	8.287316082527774e-01
-6.127819548872181e-01	7.985093303219687e-01
-7.342583931397872e-01	6.804511278195489e-01
-7.556390977443610e-01	6.552735392336150e-01
-7.597586368177087e-01	6.503759398496238e-01
-7.635896074830726e-01	6.428571428571428e-01
-7.655178456904502e-01	6.353383458646613e-01
-7.631578947368421e-01	6.275350153856687e-01
-7.598375833918660e-01	6.203007518796992e-01
-7.251281892119686e-01	5.751879699248121e-01
-6.803375892727009e-01	5.225563909774436e-01
-5.184494298971298e-01	3.345864661654134e-01
-4.774436090225564e-01	2.817362551619433e-01
-4.548872180451128e-01	2.494184166114244e-01
-4.422164517003922e-01	2.293233082706765e-01
-4.265863860251264e-01	1.992481203007519e-01
-4.183411069502863e-01	1.766917293233081e-01
-4.137543464454581e-01	1.541353383458646e-01
-4.129449823230666e-01	1.390977443609023e-01
-4.137358609765506e-01	1.240601503759398e-01
-4.174608180310025e-01	1.015037593984962e-01
-4.230491397060435e-01	7.894736842105265e-02
-4.376269631956911e-01	3.383458646616533e-02
-5.000000000000000e-01	-1.399993580918509e-01
-5.315568222407322e-01	-2.368421052631579e-01
-5.632814051322620e-01	-3.421052631578947e-01
-6.106551103783424e-01	-5.000000000000000e-01
-6.308594721448773e-01	-5.601503759398496e-01
-6.503759398496239e-01	-6.116756122827032e-01
-6.670609312401741e-01	-6.503759398496241e-01
-6.855817880687456e-01	-6.879699248120301e-01
-7.030075187969925e-01	-7.187544813353799e-01
-7.222494542278051e-01	-7.481203007518797e-01
-7.393410826464534e-01	-7.706766917293233e-01
-7.523422351550271e-01	-7.857142857142858e-01
-7.671443307712217e-01	-8.007518796992481e-01
-7.781954887218046e-01	-8.106067596313900e-01
-7.955009393171903e-01	-8.233082706766919e-01
-8.084938761098732e-01	-8.308270676691729e-01
-8.233082706766918e-01	-8.369680854401998e-01
-8.383458646616542e-01	-8.403585838127441e-01
-8.533834586466167e-01	-8.405952125405070e-01
-8.609022556390977e-01	-8.394086211478254e-01
-8.609022556390977e-01	-8.394086211478254e-01


==> data/fig_exp_points.dat <==
x1	x2	
0.0976270078546495	0.43037873274483895	
0.20552675214328775	0.08976636599379373	
-0.15269040132219058	0.29178822613331223	
-0.12482557747461498	0.7835460015641595	
0.9273255210020586	-0.2331169623484446	
0.5834500761653292	0.05778983950580896	
0.13608912218786462	0.8511932765853221	
-0.8579278836042261	-0.8257414005969186	
-0.9595632051193486	0.665239691095876	
0.556313501899701	0.7400242964936383	
0.957236684465528	0.5983171284334472	
-0.07704127549413631	0.5610583525729109	
-0.7634511482621336	0.27984204265504764	
-0.7132934251819072	0.8893378340991678	
0.04369664350014335	-0.17067612001895283	
-0.47088877579074606	0.5484673788684333	
-0.0876993355669029	0.13686789773729702	
-0.9624203991272897	0.23527099415175412	
0.22419144544484282	0.23386799374951384	
0.8874961570292483	0.3636405982069668	
-0.280984198852428	-0.1259360924013171	
0.3952623918545297	-0.8795490567414603	
0.33353343089133536	0.3412757392363188	
-0.5792348778523182	-0.7421474046902934	
-0.36914329815163227	-0.2725784581147548	
0.14039354083575928	-0.1227969730753593	
0.9767476761184524	-0.7959103785039439	
-0.5822464878103306	-0.6773809642300075	
0.30621665093079686	-0.4934167949204358	
-0.06737845428738742	-0.5111488159967945	
-0.6820608327089606	-0.7792497176713897	
0.31265917893054684	-0.7236340973027724	
-0.606835276639893	-0.2625496586780718	
0.6419864596958702	-0.8057974484138775	
0.6758898149976078	-0.8078031842120739	
0.9529189300267915	-0.06269759670459685	
0.9535221763806743	0.20969103949009193	
0.47852715879660335	-0.9216244154913587	
-0.43438607484718084	-0.7596068775736622	
-0.40771960495571014	-0.7625445620915119	
-0.36403364121204795	-0.17147401097066006	
-0.8717050073024313	0.3849442387400397	
0.1332029084131503	-0.46922101812110917	
0.04649610693339934	-0.8121189784831166	
0.15189299111235854	0.8585923951524281	
-0.3628620950973527	0.3348207599273634	
-0.7364042751912157	0.4326544082371311	
-0.4211878141055978	-0.6336172759857663	
0.1730258696201663	-0.9597849076250129	
0.6578800584347262	-0.9906090476149059	
0.3556330735924602	-0.4599840536156703	
0.47038804424518976	0.9243770902348765	
-0.5024937129600839	0.1523146688356738	
0.18408386254367803	0.14450381158174674	
-0.5538367347187634	0.90549802303397	
-0.10574924276474529	0.6928173449422557	
0.3989585506350086	-0.4051260982897327	
0.6275956394049544	-0.2069885183060307	
0.7622063942223232	0.1625457452717174	
0.7634707237097056	0.38506318015553176	
0.45050855963928105	0.002648763853404512	
0.9121672694464478	0.2879803984592748	
-0.15228990288364064	0.2127864282558487	
-0.961613603381333	-0.39685036665090134	
0.3203470749853701	-0.41984478557911187	
0.23603085799768309	-0.14246259810846773	
-0.7290518715550995	-0.40343534808793846	
0.13992982140252974	0.18174552249634646	
0.1486504976991576	0.30640163971426726	
0.30420654000337777	-0.1371631291320521	
0.793093191702126	-0.26487625990420693	
-0.12827014946874638	0.7838467100313442	
0.6123879780921715	0.40777716708073264	
-0.7995462253753978	0.8389652274893471	
0.42848259909822284	0.997694013135733	
-0.7011033906840125	0.7362521147364285	
-0.6750141306472504	0.23111912856768835	
-0.752360034301117	0.6960164586444688	
0.6146379174500214	0.13820147722918663	
-0.18563340554800067	-0.8616660090897239	
0.3948575462891273	-0.09291463464386229	
0.44411119894069584	0.7327646518572584	
0.9510430100057716	0.711606684785222	
-0.9765718316299961	-0.2800438710432722	
0.45998112484811604	-0.656740645477119	
0.042073212408258565	-0.8913240233214927	
-0.6000069502071999	-0.9629564110787721	
0.5873954067148413	-0.5521506238792397	
-0.3092966386061946	0.8561625869311817	
0.40882880384706555	-0.9363221409373843	
-0.6706116870041745	0.24295680299952704	
0.15445717720833518	-0.5242143572509828	
0.8684279958495875	0.22793191193179196	
0.07126560604991661	0.17981995270914197	
0.46024405903353927	-0.3761100090407963	
-0.20355787556781624	-0.5803125020497557	
-0.6276139882393277	0.8887447799678672	
0.4791015900985751	-0.019082382764865846	
-0.5451707440533535	-0.4912870364592141	
-0.8839416793522488	-0.13116674888375845	
-0.37640823601179485	0.392686977630919	
-0.2444963214150382	-0.6407926448807304	
-0.9506425432173375	-0.8655007370735028	
0.3587855469971346	-0.09260631088790938	
0.0731584222174444	0.7933425860806842	
0.9806778947934087	-0.5662060312030521	
0.3261564062002016	-0.4733552465256987	
-0.9586980010685426	0.5167573076722829	
-0.3599656983550643	-0.23307221165620406	
0.17663422710721144	0.6620969104723808	
0.25796368718229745	0.7453013108947906	
-0.45291593036872846	0.5960936678251274	
-0.6287281113880956	0.9055833139438891	
0.3749765527756306	-0.5689846457728831	
0.8947411809778485	0.46171161354031565	
-0.49211671480994834	-0.573376045265036	
0.036401427861326496	-0.9486745638909369	
-0.5850598491177812	-0.1506290624969875	
-0.2516600393315489	-0.07284915127037861	
-0.4447425874105362	0.17356869291633759	
0.7277112118464628	-0.7649362880759338	
0.03475821430822834	-0.7358637873096934	
0.4337193623851874	-0.2078805943854125	
0.13084262371701794	-0.6334403275718428	
-0.7103044813132455	-0.02388743870209087	
-0.28877452430008876	0.8808638905056261	
0.5306505076139305	0.4973272397010946	
0.8074394794918669	-0.8331551291159629	
0.10438493984481312	0.16895213791153774	
0.923872757094458	-0.4157049464149023	
-0.5183424401691064	-0.7994121154690044	
-0.9671407408170516	0.8590586335843811	
0.3398330931818201	0.5703058240462755	
-0.43653978849210184	0.17282033237265337	
-0.8720894677580378	-0.028744808130754196	
0.9549902794888936	0.7530104906331816	
-0.32368209632630873	0.923140309082997	
-0.536596747057591	0.8986376448313629	
0.8827554094129972	0.5984051747047834	
0.26089587373358225	0.748575933249894	
-0.4139594309844066	0.6978871106258364	
0.23575338383504763	-0.973526284482201	
-0.30553296413556086	-0.7037182781036699	
0.9636587796365064	-0.043259385920023874	
-0.005217269002674607	0.2789450327974472	
-0.26283078774076496	-0.7261994566288021	
0.644235466388491	-0.6203041761944841	
0.02263796509291205	-0.5513659420505215	
-0.8043110310119319	0.7243830348433666	
0.9458389780462606	0.9216693161260003	
0.8131109984423579	0.5480946653972776	
-0.33370969594271616	-0.8377972200240065	
-0.18551765717238533	-0.5355317156581145	
-0.735024730484034	-0.8931456364263495	
0.45118872842115754	-0.9771450827499379	
0.5411614970055525	-0.7061067091992499	
-0.8409558348264885	-0.8207939315227892	
0.3440956147078289	-0.5092655802943105	
-0.1589210666398031	0.11473758264783385	
0.7211023476575875	0.45408852542265654	
-0.4593441895225707	-0.7370344014177448	
-0.8892513591576041	-0.39680273103811503	
-0.4757637015206435	-0.0877188663990407	
0.3665626710953609	0.3912508912777144	
-0.4329623068356667	-0.24014608819975902	
-0.6376980765261939	0.5770910246130374	
-0.8863038471335194	0.3939944834499747	
0.5573907918822067	0.5548151236975063	
-0.48115487130929013	-0.25237372413487713	
0.17519927039277805	-0.45435619515106596	
-0.25829440156422256	-0.6058914396287207	
-0.08028823248798522	-0.9107753974917718	
0.599591769141236	-0.8460871060267345	
0.03767029766305208	-0.3863798009096078	
0.15508589766275094	0.9188666816668503	
0.2911404889120077	-0.9292751284890182	
-0.13919512098387754	0.02003370463650045	
0.07235498940690399	0.36278502120767575	
-0.44480780453646784	-0.7422788690673596	
-0.2146486469058113	0.9128114455918976	
-0.6257382164983105	0.807967909856474	
0.0876119001546527	-0.08617715670846837	
0.7640828204597792	-0.08279207646282827	
0.44833527322308653	-0.20194935659379598	
0.8080887858019155	0.3800500403824547	
0.3992441085010334	-0.3445591968857622	
0.5135572854737784	0.2721221108942826	
-0.5199594532405809	-0.6789223550294872	
0.5927829490346634	0.918333206070445	
-0.0837223454799143	0.18196833064736984	
0.7154452883871092	-0.08555309329228589	
0.9037489536654724	0.15150232408974484	
0.6415342414026299	0.8176874368254767	
0.6310476375371377	-0.6811710731020881	
0.2577968781234008	-0.20313148276064585	
-0.8745740959533086	-0.1519354962203161	
-0.4826318662211846	0.6980766168570216	
-0.9333907469066076	0.9179654437269471	
-0.28926230305614076	-0.2865862191949142	
-0.9673429946325842	-0.6295353495276321	
-0.19748099839278255	0.8585828346054278	
-0.8007701395574573	0.890603066958159	
0.7389770610932644	-0.09167520618489644	
-0.34659823646347987	-0.5345117414418863	
0.2289294129537487	-0.9338508170489888	
-0.9687878711063436	-0.14240855500352434	
-0.8638518520505596	-0.4961180235078142	
-0.5576781693078323	-0.49361761255429615	
-0.7378895375694845	-0.9759275542046915	
-0.7690314057225038	0.23696051902549575	
0.9485124256361006	0.9806900031217878	
-0.18189180925387682	-0.6740911479067893	
0.2775235147330586	-0.019389306902525716	
0.9788195545688629	-0.8693915856964396	
0.5664688766276262	-0.42320300533701216	
-0.517162759846852	0.3250091430653519	
-0.5078736300180711	0.3317182351183754	
0.03461703440457753	-0.1518220231283014	
0.10937561732283796	-0.4258969601607405	
0.41314941254595783	-0.17028626133287195	
-0.2789088790282155	0.6573138291114755	
0.8499338239063843	-0.9079853782254061	
-0.534746014340469	-0.30296126101487353	
0.6299329587404947	0.9709828552865951	
0.9379434093407035	0.8098966910998537	
-0.40688746987194024	0.9840224868289482	
-0.5011599178870976	-0.7881876902355356	
0.9019052221107882	-0.5331594890638074	
0.37953653015550093	-0.8832872820388227	
0.46141819825495234	0.7634404246676794	
-0.455126209068075	-0.24188620784514292	
-0.25140763335816785	0.49757651508026624	
-0.5243855149219223	-0.656293801904714	
-0.10141670262452385	-0.391063185245361	
0.6783782445173048	-0.5245163479687225	
0.004778914978522897	0.8851671993958607	
0.2679953954893215	0.7345788109249296	
0.8804193787095347	0.5015297237727039	
0.3991501204495027	0.9359311332084541	
0.9888015792953588	-0.09635663466048072	
-0.8582604436315833	-0.4144119371189623	
-0.6952905886245391	-0.1650272504079764	
-0.7374213430534879	0.208235608041764	
-0.2343838816842918	0.79077176857642	
0.9355893435970037	0.09376980333884433	
-0.4503528602648068	0.1844608375236736	
0.7935223164488197	-0.18653330832850346	
0.1041565533839417	-0.45669446478770825	
-0.08911170109994604	-0.19657292924080272	
-0.503173069834058	0.011732767650616704	
-0.37923834804037715	-0.25393027223850506	
0.049940884508528516	0.501190045857975	
-0.33298506841744935	0.8483175332415271	
0.7246370936718047	-0.9026194080489429	
-0.49271495148635447	-0.10772897468159615	
-0.7907442225150518	-0.30304802193300584	
0.480195051235365	0.36102896228565173	
0.2447688571320097	0.42105680544469126	
-0.5901526260805965	-0.31660377027053577	
0.35248496455492573	0.7584695260626542	
0.0873561076561904	-0.43460069810892676	
-0.9395294839880348	0.4206736579484267	
-0.9842317929831192	-0.25464186035800895	
0.0610744291255636	0.8442229235343861	
-0.8210109099341998	-0.18811535606343255	
-0.9513736005796845	-0.31477803131681936	
0.2444621176795898	-0.44186410354280325	
-0.5805001006887298	-0.7685935333458127	
0.15428048804068362	0.39054001180937203	
0.3439142811916447	0.8977220414410148	
-0.9945935722129946	0.29439330778807205	
0.20078447419527912	0.17747921994057636	
0.9255406396804848	-0.9662566532599206	
0.3929648614029002	0.6273572994037269	
0.01961439324316827	-0.3320702608063817	
0.5816803264548098	-0.8055141487351507	
-0.11592872454014946	0.03990474914167641	
0.38791282186909504	-0.8182285359351811	
-0.5444809969242781	-0.17939687461974874	
0.24658934604026128	0.773921562434835	
0.23765233648275297	-0.7330770581301311	
0.9611602655745648	0.7435714695109858	
0.005441522290648093	0.844695963593266	
0.08276158751427154	0.8466121357783263	
0.6597947372066864	0.9365728205885946	
0.8395656215563168	-0.927932365142861	
-0.6504559916781201	-0.22173064579762847	
0.9042853945908416	-0.39994216104814084	
-0.6790647122247979	0.7726093321731198	
-0.10721116903359418	0.8157511887086522	
-0.6795390673597135	0.322235023016199	
-0.11947249434101637	-0.8470264619394292	
0.3929262893050012	-0.5052024889216926	
-0.9207689548409645	-0.8801114035008535	
-0.8778429258664253	0.8154659149700789	
0.479767835658202	0.7961247144274701	
0.3451646225930427	0.05787985806176632	
-0.3911072713052435	0.9959245026573469	
-0.2756218821212213	-0.05870210157218092	
-0.24350965015307646	0.9590538586709172	
-0.6506832292099884	-0.34402399818384066	
0.3606973320300031	-0.8735847633227387	
0.214498748023082	-0.04470699424716784	
-0.4320000464757978	-0.523173438151884	
0.029025486597513472	-0.26414483892591734	
-0.0869602174746893	-0.32504523647152017	
0.9409873871919552	-0.733121136508792	
-0.8063920936432516	-0.3132165424181679	
0.1820538017409825	0.3183529437000565	
-0.2054865056639159	0.9985559878443422	
-0.2962140076139148	0.4428133359199049	
0.2751653890615857	0.6261077264949213	
0.95245132690764	0.7795873128910804	
0.5291239487154171	0.39649695563658116	
-0.32900366064820075	-0.7046288435865853	
-0.8747279938803805	-0.5161965915970304	
-0.13543703763740278	0.04399254725996493	
0.5461671081097432	0.917481846113186	
-0.765359039230378	-0.7859917196124169	
0.1793894460271015	0.4907961478945859	
0.6963007606939697	0.8716641604335771	
0.966852484521284	-0.20039661555094823	
-0.23932963294485377	-0.7043826466054552	
0.3698688773671188	0.31352391688167414	
0.7241251917024145	-0.8054840104247187	
-0.004446184349316429	0.16216385934412614	
-0.5168859199201632	-0.6619491877416774	
0.7191616728392429	-0.8829301555288824	
-0.05875819216385425	-0.7683319973982294	
-0.08588247733726528	0.9599246526846186	
-0.1525872930890544	0.7142498350091346	
-0.7653688716336122	-0.45749584647627173	
-0.192414518665331	-0.20037571998133852	
0.34276695734030627	-0.31056374524898467	
0.4275337368200327	0.278373798450785	
-0.20167770949045383	-0.13647974469136148	
0.22905539962064148	-0.8599156197107107	
0.6448134767113807	0.3068423222272738	
0.45268492883567046	0.07384600216478088	
-0.7790457780165105	-0.18992877340610015	
-0.18925283430288786	-0.3579140199135662	
-0.9400993501905013	0.47450848519295463	
-0.7804310838749986	0.21261626609017026	
0.4064349929344315	0.2695726458673895	
0.91828450395595	-0.7934036898297228	
0.7343343182103983	-0.9416195303021735	
0.06983370985416792	-0.19151276412148244	
0.04836772078751639	-0.2698002458799804	
-0.6188661701198639	-0.9617542051026204	
0.036299627582348615	0.6855537253696846	
-0.2535680885104117	-0.5542723639700395	
-0.8389359930563118	-0.8293781537625933	
-0.5572071074144556	-0.7999718781568896	
-0.4699206032710359	-0.8677010757660906	
-0.8687902655801487	0.7125523592455638	
-0.6757594785823335	0.11936481164689594	
0.5469110888980611	-0.08718086932186675	
-0.6932622442813086	-0.6008077157597713	
-0.13403158743763854	0.05646817835707152	
-0.30111941590293023	0.5629592004693227	
0.5020432977127969	0.8544236147462358	
-0.9420949019460789	0.7913825824204068	
-0.21486242307569792	0.7567449907599881	
0.3815695523130591	0.9746975141479364	
0.5185649034333362	-0.2709107480064268	
0.002126345669504204	-0.24722168961129753	
-0.2701763279575238	-0.4781910012378805	
-0.008059409253060812	0.3634798901387224	
-0.44531945738951295	0.04875962215443996	
-0.7652394116588856	-0.6803094262916174	
-0.9063872905756225	0.9414628855412657	
-0.9922792969794778	-0.6428400638846874	
0.2257335062339847	-0.8372608022933894	
0.7637930061936646	0.43924031568457633	
0.9327799428757868	0.015271094481529746	
-0.3991926336830256	0.09900114559054285	
0.8616374345959463	0.04152287448372105	
-0.4655859362753627	0.7547975783482392	
-0.25616250297507737	-0.9972333000020017	
-0.5046299550153681	-0.3635329816458752	
0.7175549364638043	-0.08299366586710999	
-0.11082542437739851	-0.32779546720022523	
0.7613562460941592	0.8900535538807828	
0.9837806583092588	-0.2465174660780265	
0.9322948912543427	0.5837591392618027	
0.3513782952885336	-0.5102210411598012	
-0.5670854781115804	-0.6679043509575087	
0.8455132204507307	-0.4118466752336678	
-0.09381150910224312	-0.012084332025553035	
0.5563431909005083	0.6884699231060483	
-0.7218545977027744	-0.1461912795778526	
0.6857097756709143	0.6360666115116769	
-0.7951724830951672	-0.687233302264074	
-0.39160261680118436	-0.8492818618333193	
-0.15067399431881423	-0.7847645897008362	
0.13643518733969007	-0.5068861203776878	
0.1928661306992454	-0.7649487141927247	
0.9517677368370667	0.8651224077146809	
-0.2164061228706684	-0.5156428117478291	
-0.49920357429285445	-0.033212929595215934	
-0.9200143961985661	0.27941021215025397	
-0.18339418332051038	-0.24518685482222535	
0.6187299429783968	0.41807092036658	
0.908667630785384	-0.29612751900861856	
0.795085529298811	0.5399343725001777	
-0.2851506968105739	0.24333087290651556	
-0.42286008469660885	0.7487998341496847	
-0.7751453655753775	-0.5751312774119179	
-0.6339334158401577	-0.1939479951914227	
0.49046592006425827	0.05381489810436069	
-0.024647352923584886	-0.9989080702060087	
-0.14919654928989057	-0.8728924503276831	
-0.5834934957570324	0.8647878779209888	
-0.5692035913135236	0.716675277268525	
0.6057867431226684	-0.6817075261155143	
0.21142391454055764	-0.7686762561899734	
0.45577631673902297	0.27492455474441324	
0.6238771233820386	-0.04123090122162387	
0.8297261756667658	-0.9013021064231206	
-0.4142228699459707	0.43010519493033406	
-0.16378157650399827	-0.6540972914576872	
-0.7855785091429079	0.6346782229232428	
-0.053714043068711526	0.7645673438382148	
0.4665782686334521	-0.18054758873851284	
-0.2529779716886327	0.03127669330250349	
0.7781199063794573	0.47455715942833576	
-0.9896940714619535	0.3883157027382511	
0.8390148138116413	0.42091151900898316	
-0.6459884368650082	-0.0329637451450826	
-0.7193679641531612	-0.28200944332073585	
0.8742340838810354	0.8466106151174166	
-0.4343262956478342	-0.3207379116676017	
0.20042573626258786	0.92639459052076	
-0.7043973318692192	-0.4861667126266618	
0.7471136545815429	-0.016215536583310985	
0.7979221844540634	-0.6289642049536475	
0.0653371749427214	-0.34746073470125527	
-0.3669148802150479	-0.10624607210760173	
-0.13384510179746312	-0.28530624064409116	
0.8299415406312372	0.46348837086578554	
0.45509398266305934	-0.42017310081608916	
0.15541884863368072	0.5583588666036681	
0.5911807370864262	-0.3109390784913755	
0.5417455131372957	0.47178779361546597	
-0.7169870287561995	0.7318909371329545	
-0.11735705963917842	-0.02717910222266906	
-0.10326164220400535	0.13569200295501505	
0.2423384947341094	-0.003640868474113157	
0.7335770865181912	0.2554695123905688	
-0.1971441013889601	-0.16661648618257807	
0.6216772302579028	-0.3036161145069598	
-0.5770904084351729	-0.8812336239884215	
0.7520536958411483	0.8370929023806999	
-0.759759635673048	-0.3310525170077703	
-0.6492558609695123	-0.7682030623482405	
0.7997334860000604	-0.8862454817092891	
0.9609713269380136	-0.8070982786052316	
0.7269412983871715	0.1330122139783254	
-0.26416502436425326	-0.31531524674968425	
0.5147282864754175	-0.3708534099914256	
0.3146378332342836	0.03465216703216023	
-0.030068709683858996	0.8023243412983232	
0.10929011724051918	0.6537232060973899	
0.4511470682029788	-0.9228855078820033	
0.5462201050108384	-0.5662594998179187	
0.806299293703143	-0.914151618782336	
-0.33385593105136246	-0.800534105530492	
-0.0488217658303125	0.6400448717395035	
-0.4036252806738718	-0.6981302053779168	
-0.3394659286062016	0.6277602838412719	
-0.7192320844013063	-0.5452751018449964	
-0.8622960710132521	0.41142008797921537	
-0.20953351292732636	-0.37832004571336797	
0.4372527806823039	-0.32804491531948954	
0.45554254642883607	0.630398790628627	
-0.5646743130845231	0.9476373936919666	
-0.6752841041746664	-0.4183181866865149	
-0.6404094183329168	-0.3089886872873311	
-0.039878224358488756	0.044351738004238195	
0.707212084592544	0.7788958176317331	
-0.5597922784381872	0.2457880643715049	
-0.7770078854025688	-0.08206027963586338	
-0.35533292390676374	-0.3669985090927872	
-0.03483151657579797	0.4596552710585351	
-0.861634682415221	0.7583466753748089	
0.46962754926112216	-0.6470012222218797	
0.8783218181747408	0.012624448046777204	
0.9996171562339307	-0.6054810513985247	
0.06981639676640272	-0.41950391488014316	
-0.3916528852215069	0.18213076166798037	
0.8434381337416665	0.61052771115835	
0.44788279700265177	0.11834756420340442	
0.8445970073348954	-0.015277186618231742	
0.7476643566694363	0.6679632877532635	
-0.5723293063968269	0.5424509259318204	
-0.9756576861134825	-0.35434092490382496	
-0.5408651106161004	0.013725916974626884	
0.47370632336157104	-0.8046472651045518	
0.029844403873536818	0.8768240433887713	
-0.542706898034109	0.35428228822284824	
0.18576054156231514	-0.9798726086878133	
-0.04834760828555451	0.4175407818820973	
-0.9120491359518188	0.7590429660474602	
0.04016283327134618	-0.9386779033485642	
-0.5511727761583196	0.907351392854626	
0.16463946610411062	-0.7850548644623909	
-0.424910995438877	-0.08659274827903163	
-0.9580998614645391	-0.17676897277248238	
-0.021082729130603717	-0.5126442494375356	
0.17727800058397314	0.5064802391843537	
-0.528331551788729	0.24099980055997539	
0.2792444859274832	0.897080602257682	
0.5565523345928876	0.696690539580012	
-0.019160183127449715	-0.6293028260412343	
0.99163058591927	-0.7412884779226008	
-0.05708536129146924	-0.8638138015157868	
0.887701714701639	0.9298498816968792	
0.43877812400794713	-0.30001431273966217	
-0.49123519776475133	-0.4693933509259052	
-0.7454119491598505	0.05161790615344586	
-0.716365448597045	-0.36653866689308745	
0.2534129519182098	0.45508721918149964	
-0.9514545907558776	-0.13976803124652015	
0.30424918968427805	0.7064919523170257	
-0.04935043557583518	0.9384117434353705	
-0.46873490491710545	-0.9729825867465622	
-0.03249427059652765	-0.48777240995996407	
0.6474353440463387	-0.5344546556377758	
-0.3787415634173874	0.5824548620382246	
0.43028650405072	0.11610247331452506	
0.409896123845519	-0.162726272859947	
-0.9893799047706644	-0.9772897429756149	
0.022443575147373274	-0.8334180405620015	
-0.8978490396614864	0.9310332782749466	
0.7180052793161171	-0.695945545580861	
-0.998671562819591	0.8833355907795128	
-0.44334940335977135	-0.628204794289005	
0.38301621566307054	-0.7821925223173476	
-0.4707008039943994	0.950189360424093	
0.27892554894802046	0.04135558296510711	
-0.20416277033012453	0.549001909768404	
-0.7180850469526125	0.9346756040739643	
0.7222460161315734	0.23531396513848657	
-0.9141876191948837	0.4017112988954754	
0.8265686817709617	0.04915413495725196	
-0.29155035634547444	-0.7594453100410608	
0.5098022082751366	0.7700437024236124	
-0.7994965118483028	0.5179691095046839	
-0.965879027481805	0.9341098361544391	
0.23011604127019236	0.1048781179832663	
-0.4081003328221444	0.8585833431395669	
-0.46818874532641797	0.6562932264333898	
0.970217358674264	0.5667932910296116	
0.03797984077286354	-0.8678514722966562	
-0.055172421657853965	-0.12348810605659288	
-0.5944079176260095	-0.15282472657139112	
-0.2844842318393226	-0.6726314776967031	
-0.11725171333502771	-0.4744000873510219	
0.044124841364528766	-0.9296798805676116	
0.8124628395745683	0.6327286110397121	
0.10516266502100913	0.7036171655144863	
0.9247901476216009	-0.7789554118946789	
0.2616636168196076	0.9959880018713172	
0.9757783386670522	0.2066459845814892	
-0.7439582590983667	0.16638566198105642	
-0.9958707288511566	-0.6021773306662808	
0.9122463191199199	-0.33911885479431225	
0.2767802115538971	-0.4382810107355146	
0.8956437742231791	0.45711745989897357	
-0.3406976848371748	0.5835228423607417	
-0.7836689510473247	-0.21536211986908116	
-0.5575637445368153	0.3674528945520925	
-0.7951074364561392	-0.20594833543465185	
-0.4467005395816208	0.012685838647608305	
-0.30020463899224215	0.41282115533402197	
-0.9508459513860679	0.267973842611815	
-0.53885742061236	-0.46258194248630136	
0.6005112071670471	0.9111367879608416	
-0.3668995799458268	0.6536105407381514	
-0.7920183240575338	0.26796330601476637	
0.5020645990698376	-0.6880441439310869	
-0.1479952246608789	0.7854143284979631	
-0.7928430731032556	-0.9638072835970497	
0.18117075809586747	-0.12893691893813308	
0.5973784977678054	0.8469110764082133	
-0.4016927109123678	-0.22319176566178944	
-0.02745582734137031	0.17630292087059862	
0.9677076593632334	0.394660501660103	
-0.22090298530886243	-0.4724646270990758	
0.8892514368442481	-0.7289031337829872	
0.4405317050095161	0.8507900505848813	
0.32933117306887727	-0.1538911196677577	
-0.602018120149032	-0.2650493554961455	
0.41374361884024413	0.29906844835059365	
0.8559523331967158	0.7337218273187498	
0.6323015045327367	0.8229017507015246	
-0.4473256945259012	-0.260952919720701	
-0.2402121924279652	0.12090117741956052	
0.336436459085542	-0.42656663391921135	
-0.9610750653813993	-0.2015552326841814	
-0.382944080891199	0.8843694380360958	
0.7765300810880871	0.7206213566868391	
0.30599952189048607	-0.3114216706021222	
0.09769853479860946	0.6304500814327454	
-0.8027792625543779	0.6021497605106094	
-0.9176404173437567	0.6328420624287114	
0.615127608319747	-0.8979853823424884	
0.2543214229237165	0.004906148625794415	
-0.6603609936565706	-0.7032421246452487	
0.5465182521340464	0.13538549767368813	
0.9659982698330649	0.9644955545766882	
0.9853339869285327	-0.7627689632684682	
0.8765122739279245	-0.5108607819588744	
-0.08357548048277597	0.5148131116434518	
-0.592758135845536	0.13262321110865982	
-0.6283665035480086	-0.7905277866374134	
-0.7668827751408029	-0.2847219303035624	
-0.990690326325633	-0.15029215759662096	
0.3283942101622981	-0.19662362999202254	
-0.8284107989603298	-0.8746222759527189	
-0.4437669744702766	-0.6613746189127985	
0.9301899464359389	-0.69753955005183	
0.6109248748099931	0.17221588348228956	
0.13857383996858874	0.024161431847569137	
0.9435261522279021	-0.27231044981672436	
0.5758315019077525	0.11058821493391924	
-0.20873266474854768	0.9109318666115618	
0.19663193872937423	-0.7621661157079729	
-0.1649215980062868	0.5631634553632152	
0.38749404647842756	0.8326806596731484	
-0.48124523171695954	0.5163874327076476	
-0.08024958521095815	0.14721949393363087	
0.910093362012566	0.9585726399783547	
0.7231819278511271	-0.2818058245394075	
0.7754016714546397	0.277218355282826	
-0.1400064390585738	-0.9285146349990325	
0.5402562483831643	0.004211161448226086	
0.5723769989301215	0.49604559868653975	
0.5871347360967039	-0.3986976826064663	
0.6015971981352619	0.09769265693233464	
-0.053347599101713605	0.35025182764151386	
-0.9572826341233034	-0.7953663682248115	
-0.41564526966495596	0.9659802199156793	
-0.72050844227009	-0.33880739848157937	
-0.8978938706161528	-0.33746223941454745	
-0.35934742697833677	0.8936143418890443	
0.6903081739914407	-0.23447156151445703	
-0.9504618839215027	0.6620622279907564	
0.3210723542890803	-0.6952710326973806	
0.9921425420203744	-0.7995331251517539	
0.7342290831873257	-0.41146767174062204	
-0.12929306734968593	0.5909130535526292	
0.35501671198802054	0.8757287488880783	
0.24228065092076645	-0.8043796770418945	
0.7687207264839007	0.5383110499771822	
0.42374090178664403	-0.8925329052925293	
-0.20755451067651198	-0.6651283610809215	
0.643807816815738	0.40105724563572553	
0.7661551946382705	0.9331502138483279	
0.5494952283849972	0.9884661664415242	
0.22953977228859768	-0.9257407922171044	
-0.9714969696994082	-0.3157922495924226	
0.6469434381350743	0.732269412649462	
0.9216250576453557	-0.8697570629023632	
-0.9108577780246718	0.8265671927340674	
-0.38990660327427684	0.1159748012192654	
0.9648897660014197	-0.1991029305281533	
0.33174279661967976	-0.19824087273602942	
0.5363893289255595	0.05542945114573161	
-0.5249537240273006	-0.45738779748306757	
-0.4838815749231855	0.06464065651712159	
0.4063780320313286	0.8985598000862842	
0.3881747501659598	0.5623856879247813	
-0.6621477682708687	-0.25187474998534864	
-0.17243956028346785	0.372760460000946	
-0.4082160472462528	-0.3934161571606678	
-0.28822169071826376	0.6206041630864645	
0.15518018008669743	-0.8494454403345311	
-0.8435078006190624	-0.2574261114350014	
0.5331821012123166	0.37736685295736105	
0.4159647093023733	0.5344201321081938	
-0.42569457422734125	0.09651256388417595	
0.0867052806335391	0.47926500235989855	
0.9137411382112928	-0.4440201104090682	
0.5865633455140964	0.31994109704652485	
0.16047574172692025	0.5497595586948039	
0.8880649328561987	-0.926617164261174	
-0.7051997949735587	0.5125744630022315	
-0.8324172941798309	0.03224740148218608	
-0.5602784467167861	-0.45140859231449704	
0.4036809658888325	-0.9396144534625768	
0.7466388558038073	-0.11104208929546	
0.004786587814202159	0.0800959273873838	
0.29108858915898783	-0.3102868267545038	
-0.7977850188730173	-0.3632421266676469	
-0.6637157639543594	0.11226635890094783	
-0.36394273807922706	0.9161343559868698	
0.9314685559605613	0.24025176113648294	
0.23499453533457193	0.9707571291342119	
0.774566302470372	0.53013989831628	
-0.3728187765145976	-0.26892194376384726	
-0.5974664684782691	-0.02570374616525073	
0.9807370442791592	0.8243019060231775	
-0.7633011319610619	-0.9496194214189877	
0.7972753368165324	0.07434025589741489	
-0.5996202235830876	0.3473065391692707	
0.28844635585963996	-0.7558287863270656	
-0.48079953300476097	-0.8798440713734841	
-0.5802790522597161	-0.7353886502938742	
-0.6135274150508878	0.37093429182623394	
-0.9010005114778645	-0.796290769503567	
-0.7316527238434247	-0.36691775808373195	
-0.40249937829611815	-0.48987242936672115	
0.5010733068648325	0.9960455755162012	
0.06795584725759163	0.8884054358278841	
-0.20677977574787065	-0.7866351063945731	
-0.18245234106032537	-0.40774445317061336	
-0.01318607542164374	0.31408735383284636	
-0.07789956169518364	0.8703210241556512	
0.7695296445987598	0.40395519033239435	
-0.02063017527090172	-0.7366254363710862	
-0.20597266644473322	0.40880307880234734	
-0.43022895889253765	-0.7920238449131591	
0.8157969150212563	0.41810161963108916	
0.23055285327019437	0.5849978112178331	
0.6712920751669513	-0.03308200365795333	
0.76237650281888	0.8328380214022109	
-0.4568978091504372	0.21509071958158854	
0.05316805764093835	0.0758915583038049	
0.8753261879291241	-0.389622594613942	
0.9668679564691525	0.8042624296084642	
-0.08255422277299473	0.6349065272363323	
0.5380939886402811	0.3557899392370425	
-0.36033222123369146	-0.6070980163580921	
0.3430553935315164	0.6859465928021684	
-0.9674944226452606	0.2856067506170241	
-0.1142539507555751	0.7961755102539672	
-0.3570541382915895	-0.05163037547275651	
0.02953420807037266	-0.719120957257894	
0.4257846053978127	0.6609526902419192	
-0.8841814462074795	-0.4172223589261945	
-0.9239106369298842	0.9130882093764847	
0.3343376414076471	0.928400838909563	
0.0629885566626156	0.6041370477912278	
-0.25117203224052	-0.2923619348547182	
-0.24346436578973463	0.3157242674528564	
-0.2810936979566956	0.8007349032084512	
0.9665497301003105	-0.9391469693259882	
-0.612753419195007	-0.775500014825228	
-0.9152719058171135	-0.544518013305427	
-0.1064133592618377	0.6739807305773675	
-0.5563519389800078	-0.012109488675597468	
0.8592374788935089	0.3344294135733499	
0.596158039511995	0.10198794037097247	
0.96093291768126	0.1773243093629484	
-0.9089785720748169	-0.6040344001204103	
-0.19045274208570406	0.20255434514755266	
0.5438617348179198	-0.17382774819222746	
0.42011661003137735	0.5797390062182499	
-0.36547960550003444	0.9585404800716371	
0.29931299047167115	0.7619961215722624	
0.11187537761721345	0.4832062143046474	
0.5410881232327307	0.816496758469158	
-0.6993004862572594	0.11656684833849695	
-0.14324297378828743	0.8463180423474805	
-0.7898106115020016	0.9651477773618256	
0.7509026481865926	-0.8523474368715029	
-0.018067228919051104	0.4351190004250518	
0.4763030913821129	0.8129882504758417	
0.5997308711646219	-0.37813923931182103	
-0.003130428275095243	0.4035715258717081	
-0.7231263172712972	-0.6120184047996053	
-0.037915103780254755	-0.4035084025889746	
0.7251184995681899	0.1725546430412359	
-0.30266960456326464	0.6976660512088202	
0.6097568971084777	0.996709754198539	
0.6946153766674696	-0.17108693038864065	
-0.7450022364600231	0.6812818164009558	
-0.880484164079212	-0.29945758531029165	
0.8394759615425476	0.9215329468902014	
0.28112918704243683	0.3772966339674271	
-0.915091022548955	0.028960682179095754	
0.0937363576126824	-0.31979850775177776	
-0.8628063304922313	-0.542184800551212	
-0.2840321262776073	-0.12971602696734075	
0.18185345106713835	0.44478303739647274	
-0.3647362534521077	-0.34209248016203375	
-0.9606167145525926	-0.9182502798119634	
-0.4843566113829272	0.4804899953499133	
0.2566276607478244	0.5395780413556694	
0.5378388724296435	0.7131349353386025	
0.4406385319737671	0.9580218380016456	
0.7976504386036347	0.17343433244646844	
0.17631534098234347	-0.931465919295541	
0.9970531554167086	-0.7368480052677164	
0.48069439326318397	0.6420303902486177	
-0.25389094138959356	-0.6062958906693725	
-0.8024802264188899	0.49721201165915563	
-0.09469294158860864	0.4274355180022713	
0.8308152977036012	-0.7068325276978866	
0.8383420014475993	-0.17674708098312664	
-0.3894659802054219	0.8861245212055582	
0.9813033852127988	-0.6022155644651037	
0.3136766939039666	-0.7870093724578793	
0.3018280077150115	0.6546264555516994	
0.3689970930481352	-0.1653337158748085	
-0.2338672808724609	-0.21375516955316587	
0.17942363598584632	0.7631345401449912	
0.8581323145375357	-0.8929407595853638	
-0.6367552107086234	-0.775551368343423	
-0.613330718466172	-0.30678437878165643	
0.013063365245247649	0.2589224540183044	
0.4642844382794029	0.7802230827716141	
0.9781768744595816	0.32571295711423964	
0.6907290373355259	0.5560776938493979	
-0.38493592156257606	0.751384540469846	
-0.9144737241044023	-0.9992653124970843	
-0.4525347412230716	-0.07580494074510025	
0.27672579000135467	-0.7964594669109104	
0.34602026766967997	0.6036317341193891	
-0.6293741608412664	-0.1697494903364123	
0.039969979906619546	-0.0963859638310387	
0.5996598617769413	0.9210447962386616	
0.5979063280163599	-0.8440143642483509	
0.6098711443182543	-0.8668073355288977	
-0.52805922951686	-0.6938062063285544	
-0.6049617863078292	0.05663025411470124	
0.3433797152217073	-0.05935743532791804	
0.9193912780584872	-0.5194153599396667	
0.5262804605095859	0.740364357014297	
0.12413222150943826	-0.08755499607689377	
0.1923688935584873	-0.14238045967931412	
0.11038776464673883	-0.16613209574239685	
-0.19906057941173194	0.39069293627905965	
-0.8142975738640641	-0.6669158545423584	
0.7023969434300079	0.542154693630376	
-0.43709254541121245	-0.24546213466847955	
0.852053013256961	0.6361544503477226	
0.22869259995926172	-0.5570196423940845	
-0.9114960573694608	-0.13748430631620367	
0.34525427851492374	0.6569609810357031	
0.7053780114845387	-0.9344481974132732	
-0.5116859323262413	-0.32181082304519393	
-0.6225355780812283	0.6059507567276756	
0.534931526169885	0.03366608076194155	
0.9658529559917111	-0.7118829178183155	
0.7993034066553377	-0.7670734916761677	
-0.6736365889717586	0.39243840050123757	
-0.7808606159166214	0.13169019083742173	
-0.1595329270546928	0.4569479310820297	
0.8013504776177303	0.5397430293381107	
0.6993797528423766	-0.9341091029375352	
-0.37960900351159377	0.03086617337266473	
-0.16809337074044106	-0.5374900940406231	
-0.3842518040799534	0.8908619407832115	
-0.4116382402572969	-0.29219177964042853	
-0.9925804524999626	0.690155254555749	
-0.6903185931968467	-0.5917114489725479	
-0.48947096581594884	0.7692441136896853	
-0.5870971775073706	0.5950527217358799	
0.6160986806458091	0.8540411375727917	
-0.7688773727993721	-0.5654420553243373	
0.48579658416144267	-0.6079984914385219	
-0.42734090625310195	-0.6665168397772747	
-0.6546066276899014	-0.0368932907435886	
-0.7806338757740829	-0.35660476307275557	
-0.146812180802242	-0.9509037669520448	
-0.2233336670510948	-0.8117551278289661	
-0.012842937707646662	0.6514763771141927	
0.6368443243635744	-0.839102968925199	
0.20245551534904038	0.6691727639424729	
-0.5240549141307294	0.5238530228991982	
0.7815286929001866	0.6122483028808883	
-0.785397936968991	-0.9818800009552302	
-0.6165517801563087	-0.45904531810675353	
0.23236598123191898	-0.23145364951536318	
0.40681406132294695	-0.29385007895678283	
-0.6911491506907994	-0.37462031302792975	
0.76864845277827	0.9170646884901297	
-0.584974531865263	0.5769367740488827	
-0.45330252692025863	0.7742630868628151	
-0.6689087744074891	0.3319198373881138	
-0.831577470573635	0.947786647947739	
0.40126668928108566	0.6836314788101705	
0.13333867872606908	-0.04639727214227962	
0.24376478278873015	0.057483023398896105	
-0.06123128970969405	0.5189005029152856	
-0.6435980901214637	-0.657655903689683	
-0.13631469870058766	-0.358504167910108	
-0.8517509641739518	0.6889409848374688	
0.5432056133886995	0.08784299960596953	
0.9586490745287379	-0.8547998669047894	
0.53333860205575	-0.4672592167818064	
-0.2628021601128492	-0.5614412295938649	
0.5780757829237304	-0.711519795956868	
0.680033395470556	0.3231552964596678	
-0.8819535094617705	0.6219634632003068	
0.25551143232595885	0.809964639156683	
0.4974446128172765	0.12224185485954964	
0.6730943612383955	-0.4438995233975558	
0.09390012368912726	-0.4127663603931797	
0.9364087821810174	-0.5476073983159873	
-0.968523520659075	-0.34829031599240756	
0.005018793939609356	-0.9432741315398498	
0.1184966000678147	0.7485655499024604	
0.40946438883334024	0.24593664595660858	
0.9119235014165026	0.9165586676842117	
0.6485329394064572	0.21548369477170204	
-0.02447088100458661	-0.9733677735070654	
0.21252381245308283	0.9781761507137074	
0.636202100048058	-0.31879071223129607	
-0.695905949911156	0.5681172289343082	
0.48787564126348304	0.9340935839586462	
0.7496847238786777	0.11132525054481479	
-0.7974315060705157	-0.032998683232079884	
-0.372609891955366	0.02481696404967959	
-0.3965968507206936	0.7236459839511915	
0.6886540279656443	-0.36906968566588816	
0.19916269274798992	-0.13963828472189177	
0.8181855140571264	-0.6252781971473544	
0.39545680356991864	0.9407506556744332	
-0.6494489608738196	-0.5960671431515936	
0.3874466773444558	0.5583078490498279	
-0.018901890412134525	0.21937293029424265	
-0.5746351823763425	-0.046771542865347904	
-0.7758562382501697	-0.3571561494486706	
-0.4304405899380914	-0.11074927979515992	
0.8602527244873939	-0.6374646757043152	
-0.197223506750559	0.23119443821928942	
0.8931141721480034	-0.7337036169284636	
0.835753233986227	-0.8378924227318769	
-0.038517205679471145	-0.09082026553903444	
-0.5807945422456089	-0.305080663768305	
-0.0916694633032038	0.7304229258212585	
0.9101282907471195	0.03785135727433042	
0.7401995805888437	0.21634317135355885	
-0.3018253160246491	-0.6116115847730619	
-0.17373045643447038	0.0456485658476955	
-0.9111132234808876	-0.7083176682582986	
0.20036884796288001	-0.5499968106456758	
0.6746527521625949	-0.34611550045161876	
-0.7903315854934982	-0.8329388228893659	
0.8742460410635593	-0.7639593775162417	
-0.71818047167588	0.7253321158655059	
-0.49142373944531204	0.3319028215088322	
0.6334513740597827	0.21436128026038426	
0.9149770868956988	0.4177657985216827	
-0.7744969801926833	0.1168200530917598	
0.43637305217836775	0.6039144807468904	
-0.9473573294318169	0.4377578305428489	
0.651361642038899	0.493667621870713	
0.024698291311196163	-0.08395807382239417	
0.09883716659963171	0.4092873976532041	
0.8458285812649708	0.23407042128224997	
0.7756686125669392	0.4025136948914547	
-0.8633272451223049	0.0016563800032436404	
-0.42702730336951533	-0.42965014373485544	
-0.28814489756803163	-0.37053445599904844	
0.15721996023420037	0.3672030007071141	
-0.4625012258465291	-0.7404747548632373	
-0.8823825581310758	0.15150569006110448	
-0.6277396673339952	-0.9815040115526013	
0.8555061586474082	0.07428083816648123	
-0.8151036395060545	0.6858422242549707	
0.9664054765802361	-0.1027986759645656	
-0.9150207835236837	-0.764908118487873	
-0.23669250670913566	0.7710452748977541	
-0.7039226414444759	0.647980188005391	
-0.9700474795619611	-0.08522260242837798	
0.2887942819011362	-0.8792410359488072	
0.22952550123297333	0.8888082429391122	
-0.6794801597268099	0.45922276607070556	
0.2181877958870868	-0.6297672222415389	
-0.9875931705812679	-0.9814310989881458	
0.0641848183440572	0.8855588191223871	
0.2885972549312248	0.4285996925874873	
-0.012269026158925778	0.1637778852691396	
-0.7472649493387931	0.7536412408012616	
0.5215852573336037	0.9963979056892192	
-0.4045541048887573	-0.5459644564078843	
-0.7496766840773141	0.9284195132320896	
0.5617703692560472	-0.6673507725607226	
0.10537294221642779	-0.17246358386544647	
-0.6970279843876144	-0.675854029940069	
0.9269399894903714	-0.3900716340845556	
0.8828785833678865	-0.8487786538698312	
-0.07839391541361884	-0.7407619029664798	
-0.9904252295176557	0.10753214741215311	
-0.7722117903772732	0.4440490618673594	
0.3962327514137991	-0.6473341850710217	
0.8834842865310333	0.4420868168649792	
-0.4040594716861401	0.41846752790158126	
0.4638605553630719	-0.31554733749807884	
-0.24882287507708156	-0.2817869846933998	
0.23323688710414814	0.8008202930803587	
-0.6536135275428248	0.7503992196726368	
-0.944693686989315	0.32067719195644484	
-0.17112225362061162	0.5825631044649875	
0.44239622586180594	-0.03978438570963205	
0.28772807344519347	0.003546261399890449	


==> data/fig_exp_ssk.dat <==
0.000000000000000e+00	             29
-1.133425623197832e+00	-1.500000000000000e+00
-1.063909774436090e+00	-1.402020044267672e+00
-1.040083954376831e+00	-1.372180451127820e+00
-1.018796992481203e+00	-1.348100418240840e+00
-9.962406015037595e-01	-1.325808503395934e+00
-9.704070557350875e-01	-1.304511278195489e+00
-9.586466165413534e-01	-1.296131626047990e+00
-9.436090225563911e-01	-1.286601738438874e+00
-9.135338345864662e-01	-1.271502228891400e+00
-8.909774436090225e-01	-1.262961822135313e+00
-8.609022556390977e-01	-1.254642879768250e+00
-8.233082706766917e-01	-1.248024382340212e+00
-7.932330827067670e-01	-1.245301437444474e+00
-7.481203007518797e-01	-1.243874322919156e+00
-7.030075187969925e-01	-1.244876741273139e+00
-6.578947368421053e-01	-1.247435716291823e+00
-6.052631578947369e-01	-1.252625306082850e+00
-5.601503759398496e-01	-1.257901252977585e+00
-4.172932330827068e-01	-1.280002440285098e+00
-2.744360902255640e-01	-1.309131911891494e+00
-1.541353383458648e-01	-1.339151249502388e+00
-1.127819548872200e-02	-1.380888570526173e+00
4.887218045112762e-02	-1.400065028909448e+00
1.466165413533833e-01	-1.433068110742945e+00
2.067669172932329e-01	-1.454196649719068e+00
2.518796992481203e-01	-1.470385835334581e+00
3.195488721804511e-01	-1.494955245753280e+00
3.329614710811125e-01	-1.500000000000000e+00
3.329614710811125e-01	-1.500000000000000e+00
0.000000000000000e+00	              6
1.200012504800746e+00	-1.500000000000000e+00
1.199248120300752e+00	-1.199991262181445e+00
-1.199248120300752e+00	-1.199943588316777e+00
-1.199975815175700e+00	-1.214285714285715e+00
-1.199927298113755e+00	-1.500000000000000e+00
-1.199927298113755e+00	-1.500000000000000e+00
0.000000000000000e+00	              7
-1.500000000000000e+00	-1.199964605709821e+00
-1.199942115228124e+00	-1.199248120300752e+00
-1.200023688179912e+00	-9.360902255639099e-01
-1.199975321285249e+00	1.199248120300752e+00
-1.214285714285714e+00	1.199999791954480e+00
-1.500000000000000e+00	1.200000612122139e+00
-1.500000000000000e+00	1.200000612122139e+00
0.000000000000000e+00	             32
-1.500000000000000e+00	-3.741735177598340e-01
-1.477443609022556e+00	-3.832909787535117e-01
-1.454887218045113e+00	-3.950628093994873e-01
-1.432330827067669e+00	-4.100383521429992e-01
-1.414095997158344e+00	-4.248120300751881e-01
-1.391460630248095e+00	-4.473684210526316e-01
-1.372180451127820e+00	-4.711593076158840e-01
-1.357482770578605e+00	-4.924812030075190e-01
-1.334586466165414e+00	-5.332695007816008e-01
-1.325365808315274e+00	-5.526315789473685e-01
-1.313086957210640e+00	-5.827067669172933e-01
-1.295955921279901e+00	-6.353383458646618e-01
-1.288363077204790e+00	-6.654135338345866e-01
-1.282367494550696e+00	-6.954887218045114e-01
-1.276171371912179e+00	-7.406015037593985e-01
-1.274545961996633e+00	-7.706766917293234e-01
-1.274920084325934e+00	-8.007518796992481e-01
-1.276844132111711e+00	-8.233082706766919e-01
-1.280865804961159e+00	-8.458646616541354e-01
-1.287003760236137e+00	-8.684210526315790e-01
-1.296992481203008e+00	-8.924263931201860e-01
-1.304511278195489e+00	-9.063190176136424e-01
-1.314153750075559e+00	-9.210526315789473e-01
-1.327067669172932e+00	-9.366609210420419e-01
-1.342105263157895e+00	-9.516797639579748e-01
-1.359475530742826e+00	-9.661654135338347e-01
-1.381215606536074e+00	-9.812030075187970e-01
-1.409774436090226e+00	-9.977575150525064e-01
-1.439849624060150e+00	-1.012706638255379e+00
-1.477443609022556e+00	-1.029123476579382e+00
-1.500000000000000e+00	-1.038156416873930e+00
-1.500000000000000e+00	-1.038156416873930e+00
0.000000000000000e+00	             24
1.500000000000000e+00	6.454315943944238e-01
1.484962406015037e+00	6.471293901772028e-01
1.469924812030075e+00	6.506500746372932e-01
1.451951975371168e+00	6.578947368421053e-01
1.439282875675432e+00	6.654135338345863e-01
1.424812030075188e+00	6.773621669903591e-01
1.415005263368016e+00	6.879699248120299e-01
1.404694454530890e+00	7.030075187969924e-01
1.397298115287179e+00	7.180451127819549e-01
1.392247191949931e+00	7.330827067669170e-01
1.389293125589702e+00	7.481203007518795e-01
1.388382647839567e+00	7.631578947368420e-01
1.389534411880581e+00	7.781954887218046e-01
1.393084441859799e+00	7.932330827067666e-01
1.399400532755531e+00	8.082706766917291e-01
1.409774436090225e+00	8.237774023070190e-01
1.417293233082707e+00	8.320225251279088e-01
1.432330827067669e+00	8.444721004489993e-01
1.439849624060150e+00	8.493295309819592e-01
1.454887218045112e+00	8.572517562220179e-01
1.469924812030075e+00	8.633493107143417e-01
1.492481203007519e+00	8.699918255312202e-01
1.500000000000000e+00	8.716531900423943e-01
1.500000000000000e+00	8.716531900423943e-01
0.000000000000000e+00	              7
1.500000000000000e+00	1.199974314794228e+00
1.199947356041366e+00	1.199248120300752e+00
1.200014418016654e+00	8.383458646616542e-01
1.199983700479577e+00	-1.199248120300752e+00
1.214285714285714e+00	-1.199991646096946e+00
1.500000000000000e+00	-1.200002449724405e+00
1.500000000000000e+00	-1.200002449724405e+00
0.000000000000000e+00	             14
-1.500000000000000e+00	1.494157151568935e+00
-1.424812030075188e+00	1.463232228412973e+00
-1.357142857142857e+00	1.442408664466778e+00
-1.319548872180451e+00	1.434251048723287e+00
-1.281954887218045e+00	1.428609768569970e+00
-1.251879699248120e+00	1.426023582342826e+00
-1.214285714285714e+00	1.424970241669592e+00
-1.200317385268392e+00	1.424812030075188e+00
-1.199984814886022e+00	1.394736842105263e+00
-1.199248120300752e+00	1.199997557387846e+00
1.199248120300752e+00	1.199956613679731e+00
1.199971117414007e+00	1.214285714285714e+00
1.199880300911281e+00	1.500000000000000e+00
1.199880300911281e+00	1.500000000000000e+00
0.000000000000000e+00	             36
1.163525192584040e+00	1.500000000000000e+00
1.153177891762153e+00	1.484962406015037e+00
1.109022556390977e+00	1.421308613619458e+00
1.078143328619978e+00	1.379699248120301e+00
1.048872180451128e+00	1.343846320813519e+00
1.018416561295810e+00	1.312030075187970e+00
9.962406015037590e-01	1.292373021544960e+00
9.661654135338344e-01	1.271073497757555e+00
9.360902255639099e-01	1.255087781851320e+00
8.984962406015038e-01	1.241234933043048e+00
8.684210526315788e-01	1.234008398278600e+00
8.458646616541352e-01	1.230541369123766e+00
7.932330827067666e-01	1.226208162842940e+00
7.556390977443606e-01	1.226108544781053e+00
7.180451127819549e-01	1.227926275775680e+00
6.353383458646613e-01	1.235357553893751e+00
4.398496240601504e-01	1.263887221747885e+00
2.067669172932329e-01	1.307008367324359e+00
4.887218045112762e-02	1.338678497622195e+00
-8.015254578489563e-02	1.364661654135338e+00
-1.917293233082709e-01	1.385891944646492e+00
-2.443609022556392e-01	1.395478630589108e+00
-4.248120300751881e-01	1.424905139714739e+00
-5.601503759398496e-01	1.442226231098837e+00
-6.428571428571429e-01	1.450137684930583e+00
-7.180451127819549e-01	1.455061415841789e+00
-7.857142857142858e-01	1.456882087524543e+00
-8.458646616541354e-01	1.456385467455755e+00
-8.984962406015038e-01	1.454114289097382e+00
-9.661654135338347e-01	1.448609577820374e+00
-1.018796992481203e+00	1.442704182466186e+00
-1.154135338345865e+00	1.427371680748842e+00
-1.199248120300752e+00	1.425123481270015e+00
-1.199978294229602e+00	1.439849624060150e+00
-1.199983908042497e+00	1.500000000000000e+00
-1.199983908042497e+00	1.500000000000000e+00


==> data/fig_init_06_opt.dat <==
x	y	
-1.1102230246251565e-16	0.7498206699024916	
-1.1102230246251565e-16	0.9890488336529515	
-0.044102821929939084	0.9890579418475112	
0.04410282099465701	0.9890630533307874	
0.08820564356869598	0.9890639710680433	
-0.08820564051843094	0.9890805020712854	
0.13229408080895322	0.9904181138552928	
-0.1268861022577541	1.0145521562626447	
-0.1709889244621221	1.0145590824423134	
-1.1102230246251565e-16	2.0621661365388397	
-0.04410282107412833	2.0621799953769373	
0.0441028065640896	2.062211324664334	
-0.08820551133290988	2.0623098792663384	
-0.017366528712876028	2.110904566418988	
0.026650780407611707	2.1109055931912275	
-0.061469351269138994	2.110906329511277	
0.07075360282330823	2.110910178980826	
-0.10557217367363325	2.110911068462673	
0.11485642539634289	2.1109111640036367	
-0.14967499622602898	2.1109129662382364	


==> data/fig_init_06_ssk.dat <==
x	y	
1.9999999999999996	-0.4287358351551914	
1.9558971834467824	-0.4287081143517496	
2.0441028085889776	-0.4286935999600492	
2.0882056295165925	-0.42867908284891454	
1.9117944384579952	-0.4286086545265556	
2.132308190999227	-0.42849663407670247	
1.8676917414288186	-0.4284821370865325	
2.176411011404287	-0.4284799797186938	
1.8235893854942775	-0.4282382254725835	
2.220513316493704	-0.42822312353292424	
1.779489627873319	-0.4276131324598148	
2.264612914374233	-0.4275819486008793	
1.7353881731496474	-0.4271955360237045	
2.308682285354195	-0.42551720613136856	
1.6913172441038764	-0.4251794335422666	
2.352779773562419	-0.42469255864344035	
1.6472873500486007	-0.4221314760152568	
2.396786422320523	-0.4211928543291057	
1.6032229165763954	-0.41991965850628643	
2.4	-0.41983101371635234	


==> data/fig_init_06_vf.dat <==
x	y	
1.0	-0.4276812148059719	
0.9558977756502596	-0.4274050471865427	
1.0440983028579	-0.4269221400006812	
0.9118337805325152	-0.4251806429901538	
1.088133901509408	-0.42399572310144173	
1.1322350600287248	-0.4235351268766986	
0.8677590545162257	-0.42328831141712164	
1.1763366146021466	-0.42313306069199774	
0.8236664626200081	-0.4221463091571631	
1.2204296541103012	-0.42201631738872514	
0.7795672867982244	-0.42146446621061273	
1.2645206424583413	-0.420788084502835	
0.7354684243328331	-0.4207539336735704	
1.3086209921715954	-0.42022660470789974	
0.6913933943985182	-0.4188718612752319	
1.3527034295168137	-0.41861466986992213	
0.647303922050315	-0.4175673394428885	
1.3967107425596437	-0.41512705980123643	
0.6032712074661677	-0.4145788555307962	
1.4	-0.41411084130138287	


==> data/fig_init_10_opt.dat <==
x	y	
-1.1102230246251565e-16	0.20229717825709237	
-0.04254768705978751	0.22214692304958072	
-1.1102230246251565e-16	0.601262908510265	
-1.1102230246251565e-16	0.9890465504665262	
-0.044102822574615064	0.9890477975619056	
0.04410282234660823	0.9890543196526393	
-0.08820564480786464	0.9890572631074468	
0.0882056391579693	0.9890928936267995	
-0.1297145551028659	1.01453902968301	
0.1297213832315669	1.014542087288675	
-0.17381737736055813	1.0145481561569198	
0.1738242054306709	1.0145520071180414	
-0.2179201996796254	1.0145563697648923	
0.21792702774764794	1.0145602534747589	
-1.1102230246251565e-16	2.0621483703520016	
-0.033653329510603736	2.1108900215582573	
0.03365286172586912	2.1108909659172324	
0.07775568428143442	2.110893509200961	
-0.07775615187484453	2.1108974923457757	
0.12185850665965159	2.1109007347158104	


==> data/fig_init_10_ssk.dat <==
x	y	
1.9999999999999996	-1.5041254406680782	
1.9558971880857858	-1.504072990970915	
2.044102733114625	-1.5039735390942752	
2.0882055556840315	-1.503971836569305	
1.911794418178899	-1.5039564360913769	
2.132308362175956	-1.5039074205092282	
1.8676916181885224	-1.503880106299004	
2.1764111405965862	-1.5038006999890694	
1.8235888721140125	-1.5037396370114942	
2.2205138902110786	-1.5036635189838723	
1.7794860802885073	-1.503650575058701	
2.2646166739717253	-1.503563458845783	
1.735383398771174	-1.5034598357838025	
1.691280577275824	-1.5034431053445758	
2.3087192609523886	-1.5033169568256022	
2.3528220827803166	-1.5033030236754832	
1.6471778945474491	-1.5032531865902596	
2.3969248468110584	-1.503180139380268	
1.6030751774907595	-1.503088215172231	
2.4	-1.5029606298590106	


==> data/fig_init_10_vf.dat <==
x	y	
1.0	-1.5019180213283128	
0.9558977804256554	-1.501523661310957	
1.0441019199088175	-1.5014355226161946	
0.9117969151885976	-1.5008131644695988	
1.0882029871523318	-1.5007626863609784	
1.1323058037560316	-1.500723424303527	
0.8676942093223163	-1.50063966613811	
1.176406875507923	-1.5000514526371687	
0.8235937329379281	-1.4998617911106067	
0.7794909447797558	-1.499767568662306	
1.2205088691697443	-1.499589085033636	
0.7353883349818693	-1.4995333070489392	
1.2646115069113817	-1.4993707467982094	
0.6912880935197063	-1.4987174180966687	
1.3087118118151282	-1.4985649468486857	
0.6471859154525121	-1.4983097114021129	
1.3528140451319377	-1.4981751064161717	
0.6030857517427572	-1.4974816252627172	
1.3969142310089437	-1.4973504793131651	
0.6	-1.493332109252916	


==> data/fig_init_14_opt.dat <==
x	y	
-1.1102230246251565e-16	0.1830722301811063	
-0.04317234999655972	0.20229741700358606	
0.04013007317323036	0.22209875416935487	
0.084232895670461	0.22210454102106958	
-0.08628683108715962	0.2221048530205083	
0.1283357181861462	0.22210964777297226	
-0.13038965318020668	0.2221188441446964	
-1.1102230246251565e-16	0.5960949753878682	
-1.1102230246251565e-16	0.989033852742164	
-0.04410282072166927	0.9890611713458108	
0.04410267862472006	0.9892742536084098	
-0.08655927236348149	1.0145291260551232	
0.0865866581693715	1.0145324095838166	
-0.13066209488416536	1.0145340323888101	
0.1306310472910739	1.0193742281007383	
-1.1102230246251565e-16	1.4097735747493072	
-1.1102230246251565e-16	1.5695301978557579	
-1.1102230246251565e-16	2.024912001117129	
-0.04050245331596969	2.0621465130728636	
0.01793476726711951	2.110870060691231	


==> data/fig_init_14_ssk.dat <==
x	y	
1.9999999999999996	-2.4010432094878555	
1.9558972239360695	-2.4009065543338277	
2.0441016434709156	-2.4003551977953004	
1.9117958582661436	-2.4001417779068106	
2.088203201274068	-2.3996426310326786	
1.8676940843160654	-2.3994929488582866	
2.1323058743326153	-2.399397626604595	
1.8235913073607595	-2.3993576093631823	
2.176408636335057	-2.3992416786598714	
1.7794885857406801	-2.399156284575509	
2.220511425095724	-2.39912515659032	
1.7353858375123226	-2.3989835144715923	
2.264614056498887	-2.398848118484554	
2.3087168638970494	-2.398770046905603	
1.6912831415424936	-2.3987580611162116	
2.352819514997895	-2.398507668751878	
1.6471809673944553	-2.3982478470393103	
2.396921515261717	-2.397933103743335	
1.6030786821799476	-2.3977833794275383	
2.4	-2.3971135131814574	


==> data/fig_init_14_vf.dat <==
x	y	
1.0	-2.401881275844453	
0.9558971826441343	-2.4018354768883947	
1.0441028168169524	-2.4018331728610267	
1.08820563528247	-2.401792527288274	
0.9117943952056171	-2.4017166990129173	
0.8676915766425557	-2.4016765380548275	
1.1323083955599538	-2.401634374629064	
1.176411217737321	-2.401621650623195	
0.8235887715173231	-2.4015928262649546	
1.2205140284470897	-2.401552616633347	
0.7794859596457084	-2.401527257552062	
1.2646168487706593	-2.401522514679846	
0.7353831727863538	-2.4014075049134016	
1.3087196331405102	-2.401398659393066	
0.6912806169967152	-2.4010802346496494	
1.3528216257906585	-2.4008214406443935	
0.6471789000839379	-2.400413993837807	
1.3969238892484106	-2.400347663756172	
0.6030761173913262	-2.400287449468618	
1.4	-2.4000144117549462	


==> data/fig_init_18_opt.dat <==
x	y	
-1.1102230246251565e-16	0.04885908907293235	
-1.1102230246251565e-16	0.2022534846155164	
-0.044102821741555	0.20227503472868502	
0.04410281931846405	0.20229597584129966	
-0.08749155601563097	0.22207461903773051	
0.0874911280356756	0.2221014108296906	
0.13159346155231866	0.2226216785420032	
-1.1102230246251565e-16	0.3866967937978538	
-1.1102230246251565e-16	0.9794794495540229	
-0.04393734511821312	0.9890405283232884	
0.04333273665868953	1.000034127542703	
-0.08685264799061321	1.0145042755271145	
0.08705460225686168	1.0145232911594837	
-0.13095546988981077	1.014523696074809	
0.13115742457548252	1.01453533363975	
-0.1750582914305182	1.014547687104173	
-1.1102230246251565e-16	2.0424531965444688	
-0.0346370048578285	2.1108401626619484	
0.03463041723149263	2.1108610932905885	
0.07873323690358092	2.110901215423265	


==> data/fig_init_18_ssk.dat <==
x	y	
1.9999999999999996	-3.1879500793357582	
1.9559011560946113	-3.1864661791769304	
2.044098741708928	-3.1864472431120703	
2.088201461968707	-3.1862092704426948	
1.9117984714113097	-3.1861899161028795	
2.132304228849669	-3.1860336918943952	
1.8676957208663874	-3.1859902432552607	
2.176407036126226	-3.1859416577617288	
1.823592927271902	-3.1858635829593243	
2.2205097713431714	-3.1857217652073615	
1.779490284496629	-3.185548121637665	
2.264612382261182	-3.1853794968053064	
1.735387585315256	-3.1852867844427424	
2.3087151844548437	-3.1852732730478506	
1.6912847688047843	-3.185228822122175	
2.3528179888406653	-3.1851729226468386	
1.6471820247353786	-3.185020367776671	
2.3969207576635796	-3.1850004319956806	
1.603079204794947	-3.1849821412581645	
2.4	-3.184758368903301	


==> data/fig_init_18_vf.dat <==
x	y	
1.0	-3.189108341080515	
0.9558971782502741	-3.1890868961514274	
1.0441028216708843	-3.1890859018057274	
1.0882056442490646	-3.189084733746851	
0.911794355947819	-3.1890744877474804	
1.1323084551884515	-3.189004465244749	
0.8676916192635431	-3.1888564496307454	
0.8235887966831983	-3.1888560418250345	
1.1764110353258772	-3.188638154502866	
0.7794861821395296	-3.1885167175075515	
1.220513813712362	-3.1884817578099334	
0.7353833896676196	-3.1883876278609034	
1.2646159365938372	-3.187859458690178	
0.6912814607726818	-3.1876843362519196	
1.3087161473631403	-3.1866571673981134	
0.6471855236011224	-3.1857322762957905	
1.3528173799266305	-3.185719082335892	
0.6030827560445815	-3.1855577657871557	
1.3969183758631378	-3.1847136156016473	
0.6	-3.1812187887936427	


==> data/fig_penzl_paaa_interp.dat <==
z	s	
0.1	34.827586206896555	
0.1	100.0	
0.1	10.0	
0.1	13.10344827586207	
0.1	81.37931034482759	
0.1	59.6551724137931	
0.1	93.79310344827586	
0.1	62.758620689655174	
0.1	31.724137931034484	
97.70099572992257	34.827586206896555	
97.70099572992257	100.0	
97.70099572992257	10.0	
97.70099572992257	13.10344827586207	
97.70099572992257	81.37931034482759	
97.70099572992257	59.6551724137931	
97.70099572992257	93.79310344827586	
97.70099572992257	62.758620689655174	
97.70099572992257	31.724137931034484	
205.65123083486534	34.827586206896555	
205.65123083486534	100.0	
205.65123083486534	10.0	
205.65123083486534	13.10344827586207	
205.65123083486534	81.37931034482759	
205.65123083486534	59.6551724137931	
205.65123083486534	93.79310344827586	
205.65123083486534	62.758620689655174	
205.65123083486534	31.724137931034484	
35.111917342151344	34.827586206896555	
35.111917342151344	100.0	
35.111917342151344	10.0	
35.111917342151344	13.10344827586207	
35.111917342151344	81.37931034482759	
35.111917342151344	59.6551724137931	
35.111917342151344	93.79310344827586	
35.111917342151344	62.758620689655174	
35.111917342151344	31.724137931034484	
81.11308307896873	34.827586206896555	
81.11308307896873	100.0	
81.11308307896873	10.0	
81.11308307896873	13.10344827586207	
81.11308307896873	81.37931034482759	
81.11308307896873	59.6551724137931	
81.11308307896873	93.79310344827586	
81.11308307896873	62.758620689655174	
81.11308307896873	31.724137931034484	
359.3813663804629	34.827586206896555	
359.3813663804629	100.0	
359.3813663804629	10.0	
359.3813663804629	13.10344827586207	
359.3813663804629	81.37931034482759	
359.3813663804629	59.6551724137931	
359.3813663804629	93.79310344827586	
359.3813663804629	62.758620689655174	
359.3813663804629	31.724137931034484	
1000.0	34.827586206896555	
1000.0	100.0	
1000.0	10.0	
1000.0	13.10344827586207	
1000.0	81.37931034482759	
1000.0	59.6551724137931	
1000.0	93.79310344827586	
1000.0	62.758620689655174	
1000.0	31.724137931034484	
31.992671377973846	34.827586206896555	
31.992671377973846	100.0	
31.992671377973846	10.0	
31.992671377973846	13.10344827586207	
31.992671377973846	81.37931034482759	
31.992671377973846	59.6551724137931	
31.992671377973846	93.79310344827586	
31.992671377973846	62.758620689655174	
31.992671377973846	31.724137931034484	
394.420605943766	34.827586206896555	
394.420605943766	100.0	
394.420605943766	10.0	
394.420605943766	13.10344827586207	
394.420605943766	81.37931034482759	
394.420605943766	59.6551724137931	
394.420605943766	93.79310344827586	
394.420605943766	62.758620689655174	
394.420605943766	31.724137931034484	


==> data/fig_penzl_paaa_small.dat <==
z	s	err	
-1.0	10.0	-16.079528506799303	
-0.9595959595959596	10.0	-3.556413836309926	
-0.9191919191919192	10.0	-3.2387959570048706	
-0.8787878787878788	10.0	-3.04561491836544	
-0.8383838383838383	10.0	-2.903001982965313	
-0.797979797979798	10.0	-2.787754471118419	
-0.7575757575757576	10.0	-2.6895070120322924	
-0.7171717171717171	10.0	-2.60272617888421	
-0.6767676767676767	10.0	-2.5241349311032932	
-0.6363636363636364	10.0	-2.4516790210124584	
-0.5959595959595959	10.0	-2.384050665945744	
-0.5555555555555556	10.0	-2.3204466230297665	
-0.5151515151515151	10.0	-2.2604349438155404	
-0.4747474747474747	10.0	-2.2038752970583726	
-0.43434343434343425	10.0	-2.150867018383996	
-0.3939393939393939	10.0	-2.1017127275943683	
-0.3535353535353535	10.0	-2.056892282018788	
-0.31313131313131304	10.0	-2.017045409445263	
-0.2727272727272727	10.0	-1.9829630741956088	
-0.23232323232323226	10.0	-1.955588178157511	
-0.19191919191919185	10.0	-1.936025546712566	
-0.15151515151515146	10.0	-1.925557754667572	
-0.11111111111111102	10.0	-1.9256513182713726	
-0.0707070707070706	10.0	-1.9378974647764602	
-0.030303030303030297	10.0	-1.9636982126648836	
0.010101010101010166	10.0	-2.003079832368937	
0.05050505050505059	10.0	-2.0508687819112184	
0.09090909090909106	10.0	-2.087827404883541	
0.1313131313131315	10.0	-2.078070163137879	
0.17171717171717174	10.0	-2.0070885730995434	
0.21212121212121218	10.0	-1.9052218887788142	
0.2525252525252526	10.0	-1.8030541619237437	
0.29292929292929304	10.0	-1.7125894778146264	
0.3333333333333334	10.0	-1.6361165669873527	
0.3737373737373739	10.0	-1.5728825722551802	
0.41414141414141437	10.0	-1.5214779495284676	
0.4545454545454546	10.0	-1.480520820547665	
0.49494949494949503	10.0	-1.4488105238243199	
0.5353535353535355	10.0	-1.4253276140309623	
0.5757575757575759	10.0	-1.4091931215985747	
0.6161616161616164	10.0	-1.3996189108470747	
0.6565656565656568	10.0	-1.3958566274356339	
0.696969696969697	10.0	-1.397146777469841	
0.7373737373737375	10.0	-1.4026736190205993	
0.7777777777777779	10.0	-1.4115558565173505	
0.8181818181818183	10.0	-1.4230046429663457	
0.8585858585858588	10.0	-1.437244937934071	
0.8989898989898992	10.0	-1.460379177784594	
0.9393939393939394	10.0	-1.5357953156338304	
0.9797979797979799	10.0	-1.7717299029376183	
1.0202020202020203	10.0	-1.3386124105397053	
1.060606060606061	10.0	-1.5979472164751707	
1.1010101010101012	10.0	-1.9433198006931967	
1.1414141414141414	10.0	-2.274474434986636	
1.181818181818182	10.0	-2.5986082768326626	
1.2222222222222223	10.0	-2.927703017785999	
1.262626262626263	10.0	-3.271878065433806	
1.3030303030303032	10.0	-3.6401588854307243	
1.3434343434343434	10.0	-4.041060223179676	
1.383838383838384	10.0	-4.482457303187641	
1.4242424242424243	10.0	-4.97643918860927	
1.464646464646465	10.0	-5.59256889359027	
1.5050505050505052	10.0	-15.35252977886304	
1.5454545454545459	10.0	-15.003044776695031	
1.585858585858586	10.0	-5.784996333138238	
1.6262626262626263	10.0	-5.3714545998545145	
1.666666666666667	10.0	-5.152879414183955	
1.7070707070707072	10.0	-5.039469733278258	
1.7474747474747478	10.0	-5.006684384382302	
1.787878787878788	10.0	-5.053038169652472	
1.8282828282828287	10.0	-5.198834956992727	
1.868686868686869	10.0	-5.523126956354898	
1.9090909090909092	10.0	-50.0	
1.9494949494949498	10.0	-5.862023297874597	
1.98989898989899	10.0	-15.35252977886304	
2.0303030303030307	10.0	-5.325275135426296	
2.070707070707071	10.0	-4.899554623468476	
2.111111111111111	10.0	-4.650102851071422	
2.151515151515152	10.0	-4.499868087169079	
2.191919191919192	10.0	-4.4402334627634055	
2.2323232323232327	10.0	-4.546881700019416	
2.272727272727273	10.0	-4.166951860917053	
2.3131313131313136	10.0	-15.05149978319906	
2.353535353535354	10.0	-4.117164843849639	
2.393939393939394	10.0	-4.334936102844321	
2.4343434343434347	10.0	-4.614379404353498	
2.474747474747475	10.0	-4.610831244935758	
2.5151515151515156	10.0	-4.556822725373567	
2.555555555555556	10.0	-16.255619765854984	
2.5959595959595965	10.0	-14.750469787535078	
2.6363636363636367	10.0	-3.8206810280540475	
2.676767676767677	10.0	-4.379724636969158	
2.7171717171717176	10.0	-3.926119452046717	
2.757575757575758	10.0	-3.644065575145321	
2.7979797979797985	10.0	-3.479971525572667	
2.8383838383838387	10.0	-3.3856796186159883	
2.878787878787879	10.0	-3.3523062009514075	
2.9191919191919196	10.0	-3.393840024703729	
2.95959595959596	10.0	-3.5788642478501798	
3.0	10.0	-15.640395305165848	
-1.0	13.10344827586207	-16.158709752846928	
-0.9595959595959596	13.10344827586207	-4.017534018207952	
-0.9191919191919192	13.10344827586207	-3.7316398662688126	
-0.8787878787878788	13.10344827586207	-3.574297999279274	
-0.8383838383838383	13.10344827586207	-3.4714772517397416	
-0.797979797979798	13.10344827586207	-3.3989380798919333	
-0.7575757575757576	13.10344827586207	-3.343570905526995	
-0.7171717171717171	13.10344827586207	-3.2943473403984407	
-0.6767676767676767	13.10344827586207	-3.239633117740535	
-0.6363636363636364	13.10344827586207	-3.169279990130327	
-0.5959595959595959	13.10344827586207	-3.0800176495217193	
-0.5555555555555556	13.10344827586207	-2.977059291380594	
-0.5151515151515151	13.10344827586207	-2.8690695872718757	
-0.4747474747474747	13.10344827586207	-2.763113235843966	
-0.43434343434343425	13.10344827586207	-2.6634049256966246	
-0.3939393939393939	13.10344827586207	-2.572104341604495	
-0.3535353535353535	13.10344827586207	-2.4902931015896685	
-0.31313131313131304	13.10344827586207	-2.4186182747567013	
-0.2727272727272727	13.10344827586207	-2.3576542197132917	
-0.23232323232323226	13.10344827586207	-2.308112640664488	
-0.19191919191919185	13.10344827586207	-2.2709980511374517	
-0.15151515151515146	13.10344827586207	-2.247781074594575	
-0.11111111111111102	13.10344827586207	-2.2406697549156087	
-0.0707070707070706	13.10344827586207	-2.253122230682821	
-0.030303030303030297	13.10344827586207	-2.2909483619873177	
0.010101010101010166	13.10344827586207	-2.365045675027118	
0.05050505050505059	13.10344827586207	-2.4998071267552375	
0.09090909090909106	13.10344827586207	-2.7697728796470718	
0.1313131313131315	13.10344827586207	-3.1835120456219	
0.17171717171717174	13.10344827586207	-2.615794339808435	
0.21212121212121218	13.10344827586207	-2.3317228666556113	
0.2525252525252526	13.10344827586207	-2.1550917802001877	
0.29292929292929304	13.10344827586207	-2.031227462792725	
0.3333333333333334	13.10344827586207	-1.9406223154433708	
0.3737373737373739	13.10344827586207	-1.874275438863011	
0.41414141414141437	13.10344827586207	-1.8274622444673942	
0.4545454545454546	13.10344827586207	-1.7976111038253328	
0.49494949494949503	13.10344827586207	-1.7834623997935959	
0.5353535353535355	13.10344827586207	-1.7847475141683509	
0.5757575757575759	13.10344827586207	-1.8021609591460925	
0.6161616161616164	13.10344827586207	-1.83761054945558	
0.6565656565656568	13.10344827586207	-1.894923316556142	
0.696969696969697	13.10344827586207	-1.9816194784813819	
0.7373737373737375	13.10344827586207	-2.1139144844394795	
0.7777777777777779	13.10344827586207	-2.334669774825093	
0.8181818181818183	13.10344827586207	-2.7716033048365354	
0.8585858585858588	13.10344827586207	-2.5017719791925046	
0.8989898989898992	13.10344827586207	-2.1541618952829893	
0.9393939393939394	13.10344827586207	-1.9407660402573574	
0.9797979797979799	13.10344827586207	-1.7738352665582915	
1.0202020202020203	13.10344827586207	-1.61465986750074	
1.060606060606061	13.10344827586207	-1.4328196682509113	
1.1010101010101012	13.10344827586207	-1.287243711413925	
1.1414141414141414	13.10344827586207	-2.4274719398225213	
1.181818181818182	13.10344827586207	-2.004075605151085	
1.2222222222222223	13.10344827586207	-2.205344101706761	
1.262626262626263	13.10344827586207	-2.4564646277876774	
1.3030303030303032	13.10344827586207	-2.732590082436037	
1.3434343434343434	13.10344827586207	-3.0415337667650433	
1.383838383838384	13.10344827586207	-3.4014290393627395	
1.4242424242424243	13.10344827586207	-3.8483903306681544	
1.464646464646465	13.10344827586207	-4.482113411945047	
1.5050505050505052	13.10344827586207	-15.05149978319906	
1.5454545454545459	13.10344827586207	-15.35252977886304	
1.585858585858586	13.10344827586207	-5.050865814562414	
1.6262626262626263	13.10344827586207	-4.81428647400533	
1.666666666666667	13.10344827586207	-4.796022517732587	
1.7070707070707072	13.10344827586207	-4.9219427884742455	
1.7474747474747478	13.10344827586207	-5.209475590378406	
1.787878787878788	13.10344827586207	-5.67994484994136	
1.8282828282828287	13.10344827586207	-5.610824664569023	
1.868686868686869	13.10344827586207	-5.715011617258085	
1.9090909090909092	13.10344827586207	-50.0	
1.9494949494949498	13.10344827586207	-5.852693810281515	
1.98989898989899	13.10344827586207	-15.35252977886304	
2.0303030303030307	13.10344827586207	-5.216880583263553	
2.070707070707071	13.10344827586207	-4.753761207554688	
2.111111111111111	13.10344827586207	-4.467717089106021	
2.151515151515152	13.10344827586207	-4.275080716399286	
2.191919191919192	13.10344827586207	-4.152341967818821	
2.2323232323232327	13.10344827586207	-4.109746496317549	
2.272727272727273	13.10344827586207	-4.492928422582331	
2.3131313131313136	13.10344827586207	-50.0	
2.353535353535354	13.10344827586207	-3.927189404500166	
2.393939393939394	13.10344827586207	-4.031161858046784	
2.4343434343434347	13.10344827586207	-4.221192541993319	
2.474747474747475	13.10344827586207	-4.585063449834684	
2.5151515151515156	13.10344827586207	-5.294419208865401	
2.555555555555556	13.10344827586207	-50.0	
2.5959595959595965	13.10344827586207	-14.750469787535078	
2.6363636363636367	13.10344827586207	-3.7600338578671857	
2.676767676767677	13.10344827586207	-4.187273101071938	
2.7171717171717176	13.10344827586207	-4.561578084557779	
2.757575757575758	13.10344827586207	-3.9212393162347396	
2.7979797979797985	13.10344827586207	-3.6637326481918397	
2.8383838383838387	13.10344827586207	-3.52388892488448	
2.878787878787879	13.10344827586207	-3.462705210894166	
2.9191919191919196	13.10344827586207	-3.4852441021457676	
2.95959595959596	13.10344827586207	-3.6564075705468984	
3.0	13.10344827586207	-50.0	
-1.0	16.20689655172414	-2.915358710293456	
-0.9595959595959596	16.20689655172414	-2.873387830994161	
-0.9191919191919192	16.20689655172414	-2.8312442036718743	
-0.8787878787878788	16.20689655172414	-2.7906609235669846	
-0.8383838383838383	16.20689655172414	-2.7527484814750207	
-0.797979797979798	16.20689655172414	-2.7181845799811226	
-0.7575757575757576	16.20689655172414	-2.6873546721851507	
-0.7171717171717171	16.20689655172414	-2.660428236492657	
-0.6767676767676767	16.20689655172414	-2.6373731913031997	
-0.6363636363636364	16.20689655172414	-2.6179104819951746	
-0.5959595959595959	16.20689655172414	-2.601408591518613	
-0.5555555555555556	16.20689655172414	-2.5867270212868454	
-0.5151515151515151	16.20689655172414	-2.5720575749535515	
-0.4747474747474747	16.20689655172414	-2.5548995758790074	
-0.43434343434343425	16.20689655172414	-2.532401811333021	
-0.3939393939393939	16.20689655172414	-2.502229533750056	
-0.3535353535353535	16.20689655172414	-2.4636686100287535	
-0.31313131313131304	16.20689655172414	-2.4181871418236045	
-0.2727272727272727	16.20689655172414	-2.368961076362301	
-0.23232323232323226	16.20689655172414	-2.319800502474811	
-0.19191919191919185	16.20689655172414	-2.2742734119846686	
-0.15151515151515146	16.20689655172414	-2.2353644039903133	
-0.11111111111111102	16.20689655172414	-2.2055386725270623	
-0.0707070707070706	16.20689655172414	-2.186991252649861	
-0.030303030303030297	16.20689655172414	-2.1819682101524682	
0.010101010101010166	16.20689655172414	-2.1931685004316583	
0.05050505050505059	16.20689655172414	-2.224353452821887	
0.09090909090909106	16.20689655172414	-2.2815055008189935	
0.1313131313131315	16.20689655172414	-2.375520157692175	
0.17171717171717174	16.20689655172414	-2.5298684119655155	
0.21212121212121218	16.20689655172414	-2.8056354635418783	
0.2525252525252526	16.20689655172414	-3.0487094086269124	
0.29292929292929304	16.20689655172414	-2.6588205996841268	
0.3333333333333334	16.20689655172414	-2.4213398579184586	
0.3737373737373739	16.20689655172414	-2.2756781529806704	
0.41414141414141437	16.20689655172414	-2.1800945749348335	
0.4545454545454546	16.20689655172414	-2.1179602127229424	
0.49494949494949503	16.20689655172414	-2.0815560094891246	
0.5353535353535355	16.20689655172414	-2.0671166801665355	
0.5757575757575759	16.20689655172414	-2.0730341887978216	
0.6161616161616164	16.20689655172414	-2.099105033648058	
0.6565656565656568	16.20689655172414	-2.1460554338544395	
0.696969696969697	16.20689655172414	-2.214542315962938	
0.7373737373737375	16.20689655172414	-2.3011991847732762	
0.7777777777777779	16.20689655172414	-2.384852834735948	
0.8181818181818183	16.20689655172414	-2.4097261179471463	
0.8585858585858588	16.20689655172414	-2.346599482008096	
0.8989898989898992	16.20689655172414	-2.246589486449725	
0.9393939393939394	16.20689655172414	-2.151021724086648	
0.9797979797979799	16.20689655172414	-2.069003767247677	
1.0202020202020203	16.20689655172414	-1.997342612999851	
1.060606060606061	16.20689655172414	-1.9282575697350988	
1.1010101010101012	16.20689655172414	-1.848740832917388	
1.1414141414141414	16.20689655172414	-1.7342667156444167	
1.181818181818182	16.20689655172414	-1.553668019094805	
1.2222222222222223	16.20689655172414	-1.8567352746189514	
1.262626262626263	16.20689655172414	-2.2328902442534075	
1.3030303030303032	16.20689655172414	-2.5701660164542477	
1.3434343434343434	16.20689655172414	-2.9235279483942236	
1.383838383838384	16.20689655172414	-3.308473344044641	
1.4242424242424243	16.20689655172414	-3.761605506772842	
1.464646464646465	16.20689655172414	-4.36837432431765	
1.5050505050505052	16.20689655172414	-5.747031638471994	
1.5454545454545459	16.20689655172414	-5.628331582833621	
1.585858585858586	16.20689655172414	-5.248772971734213	
1.6262626262626263	16.20689655172414	-4.931211127429866	
1.666666666666667	16.20689655172414	-4.877483577424107	
1.7070707070707072	16.20689655172414	-4.963768521966953	
1.7474747474747478	16.20689655172414	-5.154976871039448	
1.787878787878788	16.20689655172414	-5.375760902790154	
1.8282828282828287	16.20689655172414	-5.5139783890163425	
1.868686868686869	16.20689655172414	-5.76847473756632	
1.9090909090909092	16.20689655172414	-6.528739099338686	
1.9494949494949498	16.20689655172414	-5.862564879182187	
1.98989898989899	16.20689655172414	-6.576796061669566	
2.0303030303030307	16.20689655172414	-5.224780144395621	
2.070707070707071	16.20689655172414	-4.7778433739921	
2.111111111111111	16.20689655172414	-4.49767619636939	
2.151515151515152	16.20689655172414	-4.307425536074335	
2.191919191919192	16.20689655172414	-4.184972728538873	
2.2323232323232327	16.20689655172414	-4.13941260282113	
2.272727272727273	16.20689655172414	-4.3900919972158325	
2.3131313131313136	16.20689655172414	-6.244448022209	
2.353535353535354	16.20689655172414	-3.9581527805384735	
2.393939393939394	16.20689655172414	-4.058424713451035	
2.4343434343434347	16.20689655172414	-4.240001685495366	
2.474747474747475	16.20689655172414	-4.570933834253931	
2.5151515151515156	16.20689655172414	-5.074594076845739	
2.555555555555556	16.20689655172414	-6.817076351589854	
2.5959595959595965	16.20689655172414	-6.749309086913431	
2.6363636363636367	16.20689655172414	-3.785575856351272	
2.676767676767677	16.20689655172414	-4.19140440753192	
2.7171717171717176	16.20689655172414	-4.494260046195348	
2.757575757575758	16.20689655172414	-3.947815636985666	
2.7979797979797985	16.20689655172414	-3.693002075369684	
2.8383838383838387	16.20689655172414	-3.552818450609012	
2.878787878787879	16.20689655172414	-3.4908751553666253	
2.9191919191919196	16.20689655172414	-3.5125923461667803	
2.95959595959596	16.20689655172414	-3.6829438917853157	
3.0	16.20689655172414	-7.027043228062931	
-1.0	19.310344827586206	-3.1507056245958163	
-0.9595959595959596	19.310344827586206	-3.1133767734881497	
-0.9191919191919192	19.310344827586206	-3.065074923734582	
-0.8787878787878788	19.310344827586206	-3.0132509842771182	
-0.8383838383838383	19.310344827586206	-2.9627716731443563	
-0.797979797979798	19.310344827586206	-2.916253550186752	
-0.7575757575757576	19.310344827586206	-2.8749063395860266	
-0.7171717171717171	19.310344827586206	-2.8391448135814383	
-0.6767676767676767	19.310344827586206	-2.8088897076001	
-0.6363636363636364	19.310344827586206	-2.783630299125632	
-0.5959595959595959	19.310344827586206	-2.762307844946381	
-0.5555555555555556	19.310344827586206	-2.7430681741396654	
-0.5151515151515151	19.310344827586206	-2.723000735994134	
-0.4747474747474747	19.310344827586206	-2.698174731625443	
-0.43434343434343425	19.310344827586206	-2.6644621426572854	
-0.3939393939393939	19.310344827586206	-2.619260704801891	
-0.3535353535353535	19.310344827586206	-2.5630488641220888	
-0.31313131313131304	19.310344827586206	-2.4992638799756244	
-0.2727272727272727	19.310344827586206	-2.432635252654755	
-0.23232323232323226	19.310344827586206	-2.367545735443457	
-0.19191919191919185	19.310344827586206	-2.307336148548798	
-0.15151515151515146	19.310344827586206	-2.2543483438833287	
-0.11111111111111102	19.310344827586206	-2.210232298786053	
-0.0707070707070706	19.310344827586206	-2.176254120228516	
-0.030303030303030297	19.310344827586206	-2.1535372795944094	
0.010101010101010166	19.310344827586206	-2.143254323405196	
0.05050505050505059	19.310344827586206	-2.1468128987423487	
0.09090909090909106	19.310344827586206	-2.1660962948138747	
0.1313131313131315	19.310344827586206	-2.2038583519910375	
0.17171717171717174	19.310344827586206	-2.264488985658373	
0.21212121212121218	19.310344827586206	-2.355731951551638	
0.2525252525252526	19.310344827586206	-2.4932939154174845	
0.29292929292929304	19.310344827586206	-2.7169077631306355	
0.3333333333333334	19.310344827586206	-3.158832976557305	
0.3737373737373739	19.310344827586206	-3.0153451534993665	
0.41414141414141437	19.310344827586206	-2.6725339031444335	
0.4545454545454546	19.310344827586206	-2.497042628568379	
0.49494949494949503	19.310344827586206	-2.392804093043634	
0.5353535353535355	19.310344827586206	-2.330029093846926	
0.5757575757575759	19.310344827586206	-2.296275608017518	
0.6161616161616164	19.310344827586206	-2.2853217356221527	
0.6565656565656568	19.310344827586206	-2.2936117917713843	
0.696969696969697	19.310344827586206	-2.3186400191755703	
0.7373737373737375	19.310344827586206	-2.357716110410633	
0.7777777777777779	19.310344827586206	-2.4063649829641514	
0.8181818181818183	19.310344827586206	-2.4561115526451447	
0.8585858585858588	19.310344827586206	-2.4934462222732043	
0.8989898989898992	19.310344827586206	-2.5052976052865086	
0.9393939393939394	19.310344827586206	-2.490167495638431	
0.9797979797979799	19.310344827586206	-2.458887801791653	
1.0202020202020203	19.310344827586206	-2.423456482201379	
1.060606060606061	19.310344827586206	-2.39025133664761	
1.1010101010101012	19.310344827586206	-2.359956833093222	
1.1414141414141414	19.310344827586206	-2.3282903636120613	
1.181818181818182	19.310344827586206	-2.2839011239718023	
1.2222222222222223	19.310344827586206	-2.198141848974503	
1.262626262626263	19.310344827586206	-1.9934832149133044	
1.3030303030303032	19.310344827586206	-2.125941382929475	
1.3434343434343434	19.310344827586206	-2.725842000326549	
1.383838383838384	19.310344827586206	-3.215845764896722	
1.4242424242424243	19.310344827586206	-3.7188100920433986	
1.464646464646465	19.310344827586206	-4.34691525870891	
1.5050505050505052	19.310344827586206	-5.624651026502341	
1.5454545454545459	19.310344827586206	-5.494697848574074	
1.585858585858586	19.310344827586206	-5.417563777850768	
1.6262626262626263	19.310344827586206	-5.0324682328218175	
1.666666666666667	19.310344827586206	-4.953981214470848	
1.7070707070707072	19.310344827586206	-5.016598480164521	
1.7474747474747478	19.310344827586206	-5.173096820959088	
1.787878787878788	19.310344827586206	-5.369885081790226	
1.8282828282828287	19.310344827586206	-5.555276470091017	
1.868686868686869	19.310344827586206	-5.87609120722431	
1.9090909090909092	19.310344827586206	-6.418615063497845	
1.9494949494949498	19.310344827586206	-5.920277502746979	
1.98989898989899	19.310344827586206	-6.46555169971583	
2.0303030303030307	19.310344827586206	-5.273130491815	
2.070707070707071	19.310344827586206	-4.836234744650351	
2.111111111111111	19.310344827586206	-4.559678980556221	
2.151515151515152	19.310344827586206	-4.3712340264702325	
2.191919191919192	19.310344827586206	-4.250202551837173	
2.2323232323232327	19.310344827586206	-4.2070949964883795	
2.272727272727273	19.310344827586206	-4.439497973972289	
2.3131313131313136	19.310344827586206	-6.115768701908099	
2.353535353535354	19.310344827586206	-4.016976659529242	
2.393939393939394	19.310344827586206	-4.120898350067111	
2.4343434343434347	19.310344827586206	-4.307557105163806	
2.474747474747475	19.310344827586206	-4.646335374470727	
2.5151515151515156	19.310344827586206	-5.07283276645383	
2.555555555555556	19.310344827586206	-6.729115805567851	
2.5959595959595965	19.310344827586206	-6.653015611074282	
2.6363636363636367	19.310344827586206	-3.8290828397360057	
2.676767676767677	19.310344827586206	-4.257062455371992	
2.7171717171717176	19.310344827586206	-4.459993792584267	
2.757575757575758	19.310344827586206	-3.9506032594716767	
2.7979797979797985	19.310344827586206	-3.706498767003242	
2.8383838383838387	19.310344827586206	-3.5704841360677135	
2.878787878787879	19.310344827586206	-3.5105616800679265	
2.9191919191919196	19.310344827586206	-3.533342323107702	
2.95959595959596	19.310344827586206	-3.7042565127753684	
3.0	19.310344827586206	-6.905199549448364	
-1.0	22.413793103448278	-3.609692940717923	
-0.9595959595959596	22.413793103448278	-3.6731160008486166	
-0.9191919191919192	22.413793103448278	-3.6132313124500754	
-0.8787878787878788	22.413793103448278	-3.496070975150474	
-0.8383838383838383	22.413793103448278	-3.386091552844661	
-0.797979797979798	22.413793103448278	-3.2965414472182557	
-0.7575757575757576	22.413793103448278	-3.2260346455320996	
-0.7171717171717171	22.413793103448278	-3.1713667484861636	
-0.6767676767676767	22.413793103448278	-3.12955147757048	
-0.6363636363636364	22.413793103448278	-3.097557468146316	
-0.5959595959595959	22.413793103448278	-3.071451778445841	
-0.5555555555555556	22.413793103448278	-3.0453751447384745	
-0.5151515151515151	22.413793103448278	-3.011245007173744	
-0.4747474747474747	22.413793103448278	-2.9609950328335475	
-0.43434343434343425	22.413793103448278	-2.8914229833880487	
-0.3939393939393939	22.413793103448278	-2.8066533297036633	
-0.3535353535353535	22.413793103448278	-2.714751681865528	
-0.31313131313131304	22.413793103448278	-2.6230304064375347	
-0.2727272727272727	22.413793103448278	-2.536270804535373	
-0.23232323232323226	22.413793103448278	-2.4571280644474585	
-0.19191919191919185	22.413793103448278	-2.3869915893869442	
-0.15151515151515146	22.413793103448278	-2.3266215399495214	
-0.11111111111111102	22.413793103448278	-2.2765157004164505	
-0.0707070707070706	22.413793103448278	-2.237103966879212	
-0.030303030303030297	22.413793103448278	-2.2088541200039677	
0.010101010101010166	22.413793103448278	-2.1923414055831816	
0.05050505050505059	22.413793103448278	-2.1883150443934483	
0.09090909090909106	22.413793103448278	-2.1977880017220617	
0.1313131313131315	22.413793103448278	-2.2221810685624788	
0.17171717171717174	22.413793103448278	-2.2635723547186606	
0.21212121212121218	22.413793103448278	-2.3251526407410688	
0.2525252525252526	22.413793103448278	-2.4120979736877457	
0.29292929292929304	22.413793103448278	-2.533260998849691	
0.3333333333333334	22.413793103448278	-2.7034518728769603	
0.3737373737373739	22.413793103448278	-2.9265948081709348	
0.41414141414141437	22.413793103448278	-2.9995098778290887	
0.4545454545454546	22.413793103448278	-2.8175920583265537	
0.49494949494949503	22.413793103448278	-2.6640586889142273	
0.5353535353535355	22.413793103448278	-2.5648798814352367	
0.5757575757575759	22.413793103448278	-2.503927311524001	
0.6161616161616164	22.413793103448278	-2.4706982028920277	
0.6565656565656568	22.413793103448278	-2.4591041981543222	
0.696969696969697	22.413793103448278	-2.4653708325974524	
0.7373737373737375	22.413793103448278	-2.486811299056958	
0.7777777777777779	22.413793103448278	-2.5209896898189754	
0.8181818181818183	22.413793103448278	-2.56494195201058	
0.8585858585858588	22.413793103448278	-2.6143462433974824	
0.8989898989898992	22.413793103448278	-2.6629731946567996	
0.9393939393939394	22.413793103448278	-2.703489371101243	
0.9797979797979799	22.413793103448278	-2.7305446158454427	
1.0202020202020203	22.413793103448278	-2.7441468537356895	
1.060606060606061	22.413793103448278	-2.749270057190562	
1.1010101010101012	22.413793103448278	-2.752059607661681	
1.1414141414141414	22.413793103448278	-2.7566677243031377	
1.181818181818182	22.413793103448278	-2.7639987263946426	
1.2222222222222223	22.413793103448278	-2.770603921289332	
1.262626262626263	22.413793103448278	-2.763879594818068	
1.3030303030303032	22.413793103448278	-2.692184020556898	
1.3434343434343434	22.413793103448278	-2.2794848355390163	
1.383838383838384	22.413793103448278	-2.8378650280378475	
1.4242424242424243	22.413793103448278	-3.574568550762775	
1.464646464646465	22.413793103448278	-4.315724460890361	
1.5050505050505052	22.413793103448278	-5.570527253167024	
1.5454545454545459	22.413793103448278	-5.524039232925659	
1.585858585858586	22.413793103448278	-5.425874478323765	
1.6262626262626263	22.413793103448278	-5.041668402393898	
1.666666666666667	22.413793103448278	-4.971176211662575	
1.7070707070707072	22.413793103448278	-5.0353604122224604	
1.7474747474747478	22.413793103448278	-5.190290449876838	
1.787878787878788	22.413793103448278	-5.3958257658564825	
1.8282828282828287	22.413793103448278	-5.610076210541969	
1.868686868686869	22.413793103448278	-5.9588950773824285	
1.9090909090909092	22.413793103448278	-6.485298586848729	
1.9494949494949498	22.413793103448278	-5.993075122105177	
1.98989898989899	22.413793103448278	-6.531684910922347	
2.0303030303030307	22.413793103448278	-5.339383602589167	
2.070707070707071	22.413793103448278	-4.90363543183863	
2.111111111111111	22.413793103448278	-4.6270704228225314	
2.151515151515152	22.413793103448278	-4.43847605155453	
2.191919191919192	22.413793103448278	-4.317706209521872	
2.2323232323232327	22.413793103448278	-4.276585506711266	
2.272727272727273	22.413793103448278	-4.514861444095675	
2.3131313131313136	22.413793103448278	-6.165281438106906	
2.353535353535354	22.413793103448278	-4.078248228086847	
2.393939393939394	22.413793103448278	-4.185936304128648	
2.4343434343434347	22.413793103448278	-4.37949254143648	
2.474747474747475	22.413793103448278	-4.735187550171387	
2.5151515151515156	22.413793103448278	-5.110095237547222	
2.555555555555556	22.413793103448278	-6.823348760605074	
2.5959595959595965	22.413793103448278	-6.737874267087387	
2.6363636363636367	22.413793103448278	-3.8755847388517326	
2.676767676767677	22.413793103448278	-4.331793818224236	
2.7171717171717176	22.413793103448278	-4.4525827952192865	
2.757575757575758	22.413793103448278	-3.9604629180483744	
2.7979797979797985	22.413793103448278	-3.7238830967386307	
2.8383838383838387	22.413793103448278	-3.591014849980548	
2.878787878787879	22.413793103448278	-3.5326456376822097	
2.9191919191919196	22.413793103448278	-3.5562400289290235	
2.95959595959596	22.413793103448278	-3.7275774648067106	
3.0	22.413793103448278	-6.962655584946699	
-1.0	25.517241379310345	-4.004422546761943	
-0.9595959595959596	25.517241379310345	-4.575116964368194	
-0.9191919191919192	25.517241379310345	-3.9949995077970133	
-0.8787878787878788	25.517241379310345	-3.7220221405495835	
-0.8383838383838383	25.517241379310345	-3.565722781982484	
-0.797979797979798	25.517241379310345	-3.46343853903237	
-0.7575757575757576	25.517241379310345	-3.394620030815139	
-0.7171717171717171	25.517241379310345	-3.3505283775641885	
-0.6767676767676767	25.517241379310345	-3.3267819829150165	
-0.6363636363636364	25.517241379310345	-3.320001163284848	
-0.5959595959595959	25.517241379310345	-3.3240396128403207	
-0.5555555555555556	25.517241379310345	-3.3233871595295295	
-0.5151515151515151	25.517241379310345	-3.289395398679922	
-0.4747474747474747	25.517241379310345	-3.2025241675738725	
-0.43434343434343425	25.517241379310345	-3.079498391853266	
-0.3939393939393939	25.517241379310345	-2.9486744254905477	
-0.3535353535353535	25.517241379310345	-2.8254186387730367	
-0.31313131313131304	25.517241379310345	-2.7146400905631984	
-0.2727272727272727	25.517241379310345	-2.617107057626434	
-0.23232323232323226	25.517241379310345	-2.5324068559592203	
-0.19191919191919185	25.517241379310345	-2.4599624617516826	
-0.15151515151515146	25.517241379310345	-2.399330625533035	
-0.11111111111111102	25.517241379310345	-2.35026492257852	
-0.0707070707070706	25.517241379310345	-2.3127087318909627	
-0.030303030303030297	25.517241379310345	-2.2867725337022957	
0.010101010101010166	25.517241379310345	-2.272712414958409	
0.05050505050505059	25.517241379310345	-2.2709123194119583	
0.09090909090909106	25.517241379310345	-2.281862696572989	
0.1313131313131315	25.517241379310345	-2.306111441400746	
0.17171717171717174	25.517241379310345	-2.344121876858304	
0.21212121212121218	25.517241379310345	-2.3958671716201967	
0.2525252525252526	25.517241379310345	-2.4597448218786955	
0.29292929292929304	25.517241379310345	-2.5300354885756535	
0.3333333333333334	25.517241379310345	-2.5929157492990162	
0.3737373737373739	25.517241379310345	-2.627466056405659	
0.41414141414141437	25.517241379310345	-2.6229736014297287	
0.4545454545454546	25.517241379310345	-2.5924563117683785	
0.49494949494949503	25.517241379310345	-2.556413531650882	
0.5353535353535355	25.517241379310345	-2.5274112716434067	
0.5757575757575759	25.517241379310345	-2.5103891226494928	
0.6161616161616164	25.517241379310345	-2.506600877436408	
0.6565656565656568	25.517241379310345	-2.5159124252680534	
0.696969696969697	25.517241379310345	-2.537714912735835	
0.7373737373737375	25.517241379310345	-2.571174438083881	
0.7777777777777779	25.517241379310345	-2.6151615125561216	
0.8181818181818183	25.517241379310345	-2.667973225937805	
0.8585858585858588	25.517241379310345	-2.726903042800392	
0.8989898989898992	25.517241379310345	-2.7878441299267775	
0.9393939393939394	25.517241379310345	-2.8454728514240757	
0.9797979797979799	25.517241379310345	-2.8947798592683065	
1.0202020202020203	25.517241379310345	-2.9336879165932657	
1.060606060606061	25.517241379310345	-2.96448991638707	
1.1010101010101012	25.517241379310345	-2.992437711964184	
1.1414141414141414	25.517241379310345	-3.0230995449010796	
1.181818181818182	25.517241379310345	-3.0607602206200664	
1.2222222222222223	25.517241379310345	-3.1081193465219483	
1.262626262626263	25.517241379310345	-3.1663896548323547	
1.3030303030303032	25.517241379310345	-3.234380694581643	
1.3434343434343434	25.517241379310345	-3.294352616234415	
1.383838383838384	25.517241379310345	-3.0384435420124616	
1.4242424242424243	25.517241379310345	-2.993386629279497	
1.464646464646465	25.517241379310345	-4.132885902688604	
1.5050505050505052	25.517241379310345	-5.4235104903777165	
1.5454545454545459	25.517241379310345	-5.665349973178874	
1.585858585858586	25.517241379310345	-5.195145267079464	
1.6262626262626263	25.517241379310345	-4.931543237978049	
1.666666666666667	25.517241379310345	-4.901710712701534	
1.7070707070707072	25.517241379310345	-4.988088973764527	
1.7474747474747478	25.517241379310345	-5.161571226755939	
1.787878787878788	25.517241379310345	-5.396565311589852	
1.8282828282828287	25.517241379310345	-5.645429019133902	
1.868686868686869	25.517241379310345	-5.991626687942581	
1.9090909090909092	25.517241379310345	-6.684634122324151	
1.9494949494949498	25.517241379310345	-6.069197577445244	
1.98989898989899	25.517241379310345	-6.731172664766152	
2.0303030303030307	25.517241379310345	-5.4136868290273	
2.070707070707071	25.517241379310345	-4.97026753151677	
2.111111111111111	25.517241379310345	-4.689868246228279	
2.151515151515152	25.517241379310345	-4.498817620805266	
2.191919191919192	25.517241379310345	-4.376429510779803	
2.2323232323232327	25.517241379310345	-4.334753929203986	
2.272727272727273	25.517241379310345	-4.587806788395822	
2.3131313131313136	25.517241379310345	-6.349254414423468	
2.353535353535354	25.517241379310345	-4.133023069257357	
2.393939393939394	25.517241379310345	-4.242239228008188	
2.4343434343434347	25.517241379310345	-4.440400962267371	
2.474747474747475	25.517241379310345	-4.812415419848673	
2.5151515151515156	25.517241379310345	-5.1646124263545445	
2.555555555555556	25.517241379310345	-7.056753333649991	
2.5959595959595965	25.517241379310345	-6.9607116564944445	
2.6363636363636367	25.517241379310345	-3.919710022979878	
2.676767676767677	25.517241379310345	-4.398270265262495	
2.7171717171717176	25.517241379310345	-4.46466682922628	
2.757575757575758	25.517241379310345	-3.9801619099892713	
2.7979797979797985	25.517241379310345	-3.747366266359903	
2.8383838383838387	25.517241379310345	-3.6160202231971037	
2.878787878787879	25.517241379310345	-3.5583209019257414	
2.9191919191919196	25.517241379310345	-3.5821927446698565	
2.95959595959596	25.517241379310345	-3.7536103252834363	
3.0	25.517241379310345	-7.156084925508428	
-1.0	28.620689655172413	-4.409774011819494	
-0.9595959595959596	28.620689655172413	-4.049569577829061	
-0.9191919191919192	28.620689655172413	-3.751745304836774	
-0.8787878787878788	28.620689655172413	-3.583427315701725	
-0.8383838383838383	28.620689655172413	-3.4739669841923626	
-0.797979797979798	28.620689655172413	-3.400323222335853	
-0.7575757575757576	28.620689655172413	-3.353263086637222	
-0.7171717171717171	28.620689655172413	-3.329220306650473	
-0.6767676767676767	28.620689655172413	-3.327693344886116	
-0.6363636363636364	28.620689655172413	-3.349879137777781	
-0.5959595959595959	28.620689655172413	-3.395447196179316	
-0.5555555555555556	28.620689655172413	-3.447895628571175	
-0.5151515151515151	28.620689655172413	-3.4395399292654165	
-0.4747474747474747	28.620689655172413	-3.314873738800941	
-0.43434343434343425	28.620689655172413	-3.1441955623630222	
-0.3939393939393939	28.620689655172413	-2.984804411257432	
-0.3535353535353535	28.620689655172413	-2.847634477329381	
-0.31313131313131304	28.620689655172413	-2.731134920841904	
-0.2727272727272727	28.620689655172413	-2.6324467978071797	
-0.23232323232323226	28.620689655172413	-2.5493530837744838	
-0.19191919191919185	28.620689655172413	-2.4803935546894214	
-0.15151515151515146	28.620689655172413	-2.424705461735966	
-0.11111111111111102	28.620689655172413	-2.3818703995411328	
-0.0707070707070706	28.620689655172413	-2.351802886991468	
-0.030303030303030297	28.620689655172413	-2.334671514958975	
0.010101010101010166	28.620689655172413	-2.3308335115074845	
0.05050505050505059	28.620689655172413	-2.3407498302203624	
0.09090909090909106	28.620689655172413	-2.364808212375522	
0.1313131313131315	28.620689655172413	-2.4028764737589863	
0.17171717171717174	28.620689655172413	-2.453168804442355	
0.21212121212121218	28.620689655172413	-2.5096997556755696	
0.2525252525252526	28.620689655172413	-2.558565405078639	
0.29292929292929304	28.620689655172413	-2.5796468840858866	
0.3333333333333334	28.620689655172413	-2.5635681611942216	
0.3737373737373739	28.620689655172413	-2.5233652751031923	
0.41414141414141437	28.620689655172413	-2.4786049151154446	
0.4545454545454546	28.620689655172413	-2.441269081077738	
0.49494949494949503	28.620689655172413	-2.4161516178178237	
0.5353535353535355	28.620689655172413	-2.404567805095979	
0.5757575757575759	28.620689655172413	-2.4065656032154186	
0.6161616161616164	28.620689655172413	-2.421864487079268	
0.6565656565656568	28.620689655172413	-2.4502014538128183	
0.696969696969697	28.620689655172413	-2.491428383041905	
0.7373737373737375	28.620689655172413	-2.5454825949639908	
0.7777777777777779	28.620689655172413	-2.612232374849076	
0.8181818181818183	28.620689655172413	-2.691098690763282	
0.8585858585858588	28.620689655172413	-2.780226982377662	
0.8989898989898992	28.620689655172413	-2.874922521490579	
0.9393939393939394	28.620689655172413	-2.9657508474986405	
0.9797979797979799	28.620689655172413	-3.0395324059281337	
1.0202020202020203	28.620689655172413	-3.087874849063709	
1.060606060606061	28.620689655172413	-3.115940731124659	
1.1010101010101012	28.620689655172413	-3.1374545088375982	
1.1414141414141414	28.620689655172413	-3.164433793527639	
1.181818181818182	28.620689655172413	-3.204095792979347	
1.2222222222222223	28.620689655172413	-3.260525007696057	
1.262626262626263	28.620689655172413	-3.336798016169186	
1.3030303030303032	28.620689655172413	-3.4367973146533983	
1.3434343434343434	28.620689655172413	-3.567951709273096	
1.383838383838384	28.620689655172413	-3.7479741055327156	
1.4242424242424243	28.620689655172413	-3.818277699097973	
1.464646464646465	28.620689655172413	-3.4108256578233833	
1.5050505050505052	28.620689655172413	-5.211227003020574	
1.5454545454545459	28.620689655172413	-5.981964286653647	
1.585858585858586	28.620689655172413	-4.941731508935488	
1.6262626262626263	28.620689655172413	-4.767994754111357	
1.666666666666667	28.620689655172413	-4.776007714894351	
1.7070707070707072	28.620689655172413	-4.884431185657694	
1.7474747474747478	28.620689655172413	-5.076433137143107	
1.787878787878788	28.620689655172413	-5.343370217472962	
1.8282828282828287	28.620689655172413	-5.643093193655124	
1.868686868686869	28.620689655172413	-5.988799321227907	
1.9090909090909092	28.620689655172413	-7.090066372333744	
1.9494949494949498	28.620689655172413	-6.13398677910409	
1.98989898989899	28.620689655172413	-7.137505533041507	
2.0303030303030307	28.620689655172413	-5.480333356359589	
2.070707070707071	28.620689655172413	-5.022633253417189	
2.111111111111111	28.620689655172413	-4.735505353445268	
2.151515151515152	28.620689655172413	-4.540080228731017	
2.191919191919192	28.620689655172413	-4.414086644679943	
2.2323232323232327	28.620689655172413	-4.367994721123352	
2.272727272727273	28.620689655172413	-4.6269640762264705	
2.3131313131313136	28.620689655172413	-6.741289485201402	
2.353535353535354	28.620689655172413	-4.171576482969716	
2.393939393939394	28.620689655172413	-4.278395835316754	
2.4343434343434347	28.620689655172413	-4.475380779957944	
2.474747474747475	28.620689655172413	-4.851799556485984	
2.5151515151515156	28.620689655172413	-5.233503015963584	
2.555555555555556	28.620689655172413	-7.503707762359278	
2.5959595959595965	28.620689655172413	-7.395764997145648	
2.6363636363636367	28.620689655172413	-3.955392249674708	
2.676767676767677	28.620689655172413	-4.439819785403941	
2.7171717171717176	28.620689655172413	-4.499348944060442	
2.757575757575758	28.620689655172413	-4.009581787184074	
2.7979797979797985	28.620689655172413	-3.7761991285455454	
2.8383838383838387	28.620689655172413	-3.644418104198549	
2.878787878787879	28.620689655172413	-3.5863261787663765	
2.9191919191919196	28.620689655172413	-3.6098449070913925	
2.95959595959596	28.620689655172413	-3.780953553951677	
3.0	28.620689655172413	-7.559526389136708	
-1.0	31.724137931034484	-15.05149978319906	
-0.9595959595959596	31.724137931034484	-3.9903442140488172	
-0.9191919191919192	31.724137931034484	-3.7010960272126034	
-0.8787878787878788	31.724137931034484	-3.541454529660917	
-0.8383838383838383	31.724137931034484	-3.4387562756239913	
-0.797979797979798	31.724137931034484	-3.3713968557342446	
-0.7575757575757576	31.724137931034484	-3.331198878330366	
-0.7171717171717171	31.724137931034484	-3.3157389601553042	
-0.6767676767676767	31.724137931034484	-3.3263212189237703	
-0.6363636363636364	31.724137931034484	-3.367627651324213	
-0.5959595959595959	31.724137931034484	-3.445897145175828	
-0.5555555555555556	31.724137931034484	-3.5446073837367655	
-0.5151515151515151	31.724137931034484	-3.5229515861851812	
-0.4747474747474747	31.724137931034484	-3.324138244782018	
-0.43434343434343425	31.724137931034484	-3.117867654382815	
-0.3939393939393939	31.724137931034484	-2.9475699663782726	
-0.3535353535353535	31.724137931034484	-2.8081545055412835	
-0.31313131313131304	31.724137931034484	-2.6926183587734984	
-0.2727272727272727	31.724137931034484	-2.596326997411988	
-0.23232323232323226	31.724137931034484	-2.5164723503132516	
-0.19191919191919185	31.724137931034484	-2.451435202414264	
-0.15151515151515146	31.724137931034484	-2.400388313682596	
-0.11111111111111102	31.724137931034484	-2.3630718507169646	
-0.0707070707070706	31.724137931034484	-2.3396765311719263	
-0.030303030303030297	31.724137931034484	-2.330798332940174	
0.010101010101010166	31.724137931034484	-2.337444110971277	
0.05050505050505059	31.724137931034484	-2.3610614126775404	
0.09090909090909106	31.724137931034484	-2.403500094772395	
0.1313131313131315	31.724137931034484	-2.466519760666953	
0.17171717171717174	31.724137931034484	-2.549267442390272	
0.21212121212121218	31.724137931034484	-2.6384737660716366	
0.2525252525252526	31.724137931034484	-2.6889564723281603	
0.29292929292929304	31.724137931034484	-2.654286611420448	
0.3333333333333334	31.724137931034484	-2.568388209159659	
0.3737373737373739	31.724137931034484	-2.482587624444251	
0.41414141414141437	31.724137931034484	-2.414844839169351	
0.4545454545454546	31.724137931034484	-2.367221373037662	
0.49494949494949503	31.724137931034484	-2.338129632124489	
0.5353535353535355	31.724137931034484	-2.3257231884654312	
0.5757575757575759	31.724137931034484	-2.3285995969566393	
0.6161616161616164	31.724137931034484	-2.345875549122816	
0.6565656565656568	31.724137931034484	-2.377146987805262	
0.696969696969697	31.724137931034484	-2.4224540205036886	
0.7373737373737375	31.724137931034484	-2.4822746137221627	
0.7777777777777779	31.724137931034484	-2.557541616838052	
0.8181818181818183	31.724137931034484	-2.6496417310217844	
0.8585858585858588	31.724137931034484	-2.760231285834649	
0.8989898989898992	31.724137931034484	-2.890233515868331	
0.9393939393939394	31.724137931034484	-3.035755077079168	
0.9797979797979799	31.724137931034484	-3.175821150622134	
1.0202020202020203	31.724137931034484	-3.2629499902060966	
1.060606060606061	31.724137931034484	-3.2774130655387372	
1.1010101010101012	31.724137931034484	-3.2637183303760575	
1.1414141414141414	31.724137931034484	-3.260002673598052	
1.181818181818182	31.724137931034484	-3.2788043175175177	
1.2222222222222223	31.724137931034484	-3.322817527022187	
1.262626262626263	31.724137931034484	-3.393122174038064	
1.3030303030303032	31.724137931034484	-3.4920056626304268	
1.3434343434343434	31.724137931034484	-3.6248470671413924	
1.383838383838384	31.724137931034484	-3.804142494601514	
1.4242424242424243	31.724137931034484	-4.064976644361805	
1.464646464646465	31.724137931034484	-4.519170823202672	
1.5050505050505052	31.724137931034484	-13.750469787535078	
1.5454545454545459	31.724137931034484	-50.0	
1.585858585858586	31.724137931034484	-4.7052163950692725	
1.6262626262626263	31.724137931034484	-4.59785632249049	
1.666666666666667	31.724137931034484	-4.636389803073268	
1.7070707070707072	31.724137931034484	-4.76132421342881	
1.7474747474747478	31.724137931034484	-4.964582876554263	
1.787878787878788	31.724137931034484	-5.250582189908252	
1.8282828282828287	31.724137931034484	-5.600849611453409	
1.868686868686869	31.724137931034484	-5.977100419705344	
1.9090909090909092	31.724137931034484	-15.20201478103105	
1.9494949494949498	31.724137931034484	-6.167704154037047	
1.98989898989899	31.724137931034484	-15.35252977886304	
2.0303030303030307	31.724137931034484	-5.513785155883012	
2.070707070707071	31.724137931034484	-5.042351088455626	
2.111111111111111	31.724137931034484	-4.748649371482797	
2.151515151515152	31.724137931034484	-4.548634506300598	
2.191919191919192	31.724137931034484	-4.418102707507676	
2.2323232323232327	31.724137931034484	-4.364300420493853	
2.272727272727273	31.724137931034484	-4.596021568102814	
2.3131313131313136	31.724137931034484	-14.750469787535078	
2.353535353535354	31.724137931034484	-4.1829303859738	
2.393939393939394	31.724137931034484	-4.283226261451357	
2.4343434343434347	31.724137931034484	-4.471947272632443	
2.474747474747475	31.724137931034484	-4.83194920225194	
2.5151515151515156	31.724137931034484	-5.294827035546542	
2.555555555555556	31.724137931034484	-15.640395305165848	
2.5959595959595965	31.724137931034484	-14.750469787535078	
2.6363636363636367	31.724137931034484	-3.97416966795287	
2.676767676767677	31.724137931034484	-4.440990321714284	
2.7171717171717176	31.724137931034484	-4.5541521612454865	
2.757575757575758	31.724137931034484	-4.044566853798577	
2.7979797979797985	31.724137931034484	-3.8058699834571006	
2.8383838383838387	31.724137931034484	-3.671612053434545	
2.878787878787879	31.724137931034484	-3.6120828165495653	
2.9191919191919196	31.724137931034484	-3.634682164588778	
2.95959595959596	31.724137931034484	-3.8051775520947237	
3.0	31.724137931034484	-15.640395305165848	
-1.0	34.827586206896555	-15.05149978319906	
-0.9595959595959596	34.827586206896555	-3.9661040634798623	
-0.9191919191919192	34.827586206896555	-3.678513819568379	
-0.8787878787878788	34.827586206896555	-3.520967206447167	
-0.8383838383838383	34.827586206896555	-3.4209870626400116	
-0.797979797979798	34.827586206896555	-3.35727623398355	
-0.7575757575757576	34.827586206896555	-3.3221987962209907	
-0.7171717171717171	34.827586206896555	-3.314368911214089	
-0.6767676767676767	34.827586206896555	-3.337303305844137	
-0.6363636363636364	34.827586206896555	-3.401067356748626	
-0.5959595959595959	34.827586206896555	-3.5264082283041636	
-0.5555555555555556	34.827586206896555	-3.708490104111916	
-0.5151515151515151	34.827586206896555	-3.589522340135618	
-0.4747474747474747	34.827586206896555	-3.29206957172451	
-0.43434343434343425	34.827586206896555	-3.0660404678396884	
-0.3939393939393939	34.827586206896555	-2.893264595887595	
-0.3535353535353535	34.827586206896555	-2.75497633676514	
-0.31313131313131304	34.827586206896555	-2.6413418319169772	
-0.2727272727272727	34.827586206896555	-2.547069609534059	
-0.23232323232323226	34.827586206896555	-2.46921924292974	
-0.19191919191919185	34.827586206896555	-2.406190405325437	
-0.15151515151515146	34.827586206896555	-2.3572329684001745	
-0.11111111111111102	34.827586206896555	-2.3222064281966333	
-0.0707070707070706	34.827586206896555	-2.3014786109020378	
-0.030303030303030297	34.827586206896555	-2.29592440882049	
0.010101010101010166	34.827586206896555	-2.30702487382073	
0.05050505050505059	34.827586206896555	-2.337100160834854	
0.09090909090909106	34.827586206896555	-2.389741541730057	
0.1313131313131315	34.827586206896555	-2.470459700702527	
0.17171717171717174	34.827586206896555	-2.5866579570762447	
0.21212121212121218	34.827586206896555	-2.7373399242735292	
0.2525252525252526	34.827586206896555	-2.8389374790036412	
0.29292929292929304	34.827586206896555	-2.745545760575984	
0.3333333333333334	34.827586206896555	-2.5930352931496166	
0.3737373737373739	34.827586206896555	-2.473331676633402	
0.41414141414141437	34.827586206896555	-2.3889381639651286	
0.4545454545454546	34.827586206896555	-2.33233974350135	
0.49494949494949503	34.827586206896555	-2.2978798065632806	
0.5353535353535355	34.827586206896555	-2.2819426207806406	
0.5757575757575759	34.827586206896555	-2.282302843360605	
0.6161616161616164	34.827586206896555	-2.297679036331163	
0.6565656565656568	34.827586206896555	-2.3274879369607646	
0.696969696969697	34.827586206896555	-2.3717350520095617	
0.7373737373737375	34.827586206896555	-2.431008320050057	
0.7777777777777779	34.827586206896555	-2.506574241160203	
0.8181818181818183	34.827586206896555	-2.600610426067569	
0.8585858585858588	34.827586206896555	-2.7166536819921285	
0.8989898989898992	34.827586206896555	-2.86037017691207	
0.9393939393939394	34.827586206896555	-3.0403220119864423	
0.9797979797979799	34.827586206896555	-3.2627775615443597	
1.0202020202020203	34.827586206896555	-3.469523058152892	
1.060606060606061	34.827586206896555	-3.4709716158608686	
1.1010101010101012	34.827586206896555	-3.379697302262643	
1.1414141414141414	34.827586206896555	-3.3259697813022724	
1.181818181818182	34.827586206896555	-3.316523344723558	
1.2222222222222223	34.827586206896555	-3.3441026522983175	
1.262626262626263	34.827586206896555	-3.4045976953815855	
1.3030303030303032	34.827586206896555	-3.4976384829645744	
1.3434343434343434	34.827586206896555	-3.6268433325323564	
1.383838383838384	34.827586206896555	-3.802038345525155	
1.4242424242424243	34.827586206896555	-4.047567199305698	
1.464646464646465	34.827586206896555	-4.442506737187137	
1.5050505050505052	34.827586206896555	-14.19349811138166	
1.5454545454545459	34.827586206896555	-14.449439791871097	
1.585858585858586	34.827586206896555	-4.428166995992306	
1.6262626262626263	34.827586206896555	-4.420967873724447	
1.666666666666667	34.827586206896555	-4.4969723928948335	
1.7070707070707072	34.827586206896555	-4.639444252423965	
1.7474747474747478	34.827586206896555	-4.852159078055002	
1.787878787878788	34.827586206896555	-5.148595348992747	
1.8282828282828287	34.827586206896555	-5.533655972834857	
1.868686868686869	34.827586206896555	-5.966623132682398	
1.9090909090909092	34.827586206896555	-50.0	
1.9494949494949498	34.827586206896555	-6.155783967387291	
1.98989898989899	34.827586206896555	-50.0	
2.0303030303030307	34.827586206896555	-5.489813618043877	
2.070707070707071	34.827586206896555	-5.015305152546345	
2.111111111111111	34.827586206896555	-4.719251333563633	
2.151515151515152	34.827586206896555	-4.516883194711292	
2.191919191919192	34.827586206896555	-4.382955652625528	
2.2323232323232327	34.827586206896555	-4.321270262865627	
2.272727272727273	34.827586206896555	-4.501437966835815	
2.3131313131313136	34.827586206896555	-50.0	
2.353535353535354	34.827586206896555	-4.159852609634142	
2.393939393939394	34.827586206896555	-4.251923640863457	
2.4343434343434347	34.827586206896555	-4.42864660230965	
2.474747474747475	34.827586206896555	-4.758864220080075	
2.5151515151515156	34.827586206896555	-5.278268371319784	
2.555555555555556	34.827586206896555	-50.0	
2.5959595959595965	34.827586206896555	-14.750469787535078	
2.6363636363636367	34.827586206896555	-3.966890544692035	
2.676767676767677	34.827586206896555	-4.398255982672628	
2.7171717171717176	34.827586206896555	-4.600702970742975	
2.757575757575758	34.827586206896555	-4.072239196952599	
2.7979797979797985	34.827586206896555	-3.8252861004023244	
2.8383838383838387	34.827586206896555	-3.687359467029961	
2.878787878787879	34.827586206896555	-3.6259026925276068	
2.9191919191919196	34.827586206896555	-3.6474285585137864	
2.95959595959596	34.827586206896555	-3.817335411412422	
3.0	34.827586206896555	-15.653559774527022	
-1.0	37.93103448275862	-4.410964436376744	
-0.9595959595959596	37.93103448275862	-3.870438333920005	
-0.9191919191919192	37.93103448275862	-3.6252719972531207	
-0.8787878787878788	37.93103448275862	-3.482349439374622	
-0.8383838383838383	37.93103448275862	-3.390640566907339	
-0.797979797979798	37.93103448275862	-3.3332348818211104	
-0.7575757575757576	37.93103448275862	-3.3042866539955216	
-0.7171717171717171	37.93103448275862	-3.3038771513777987	
-0.6767676767676767	37.93103448275862	-3.33792449596565	
-0.6363636363636364	37.93103448275862	-3.4228643737092703	
-0.5959595959595959	37.93103448275862	-3.6051635002503444	
-0.5555555555555556	37.93103448275862	-3.9912460815514477	
-0.5151515151515151	37.93103448275862	-3.607180549851515	
-0.4747474747474747	37.93103448275862	-3.2480094082437923	
-0.43434343434343425	37.93103448275862	-3.017403572803439	
-0.3939393939393939	37.93103448275862	-2.8458458196662533	
-0.3535353535353535	37.93103448275862	-2.7093119599364988	
-0.31313131313131304	37.93103448275862	-2.5972125952139367	
-0.2727272727272727	37.93103448275862	-2.5041697384902055	
-0.23232323232323226	37.93103448275862	-2.427272631621677	
-0.19191919191919185	37.93103448275862	-2.364964522376252	
-0.15151515151515146	37.93103448275862	-2.316533806868827	
-0.11111111111111102	37.93103448275862	-2.2818731459383743	
-0.0707070707070706	37.93103448275862	-2.261383944081389	
-0.030303030303030297	37.93103448275862	-2.255987093891771	
0.010101010101010166	37.93103448275862	-2.267248686500341	
0.05050505050505059	37.93103448275862	-2.2976810419578504	
0.09090909090909106	37.93103448275862	-2.3513749692535764	
0.1313131313131315	37.93103448275862	-2.4353366304748145	
0.17171717171717174	37.93103448275862	-2.5623093993670505	
0.21212121212121218	37.93103448275862	-2.7537505408733836	
0.2525252525252526	37.93103448275862	-2.9691767298502403	
0.29292929292929304	37.93103448275862	-2.8479963612730135	
0.3333333333333334	37.93103448275862	-2.63031358036548	
0.3737373737373739	37.93103448275862	-2.4821908790008003	
0.41414141414141437	37.93103448275862	-2.3839717589005045	
0.4545454545454546	37.93103448275862	-2.3194425046412266	
0.49494949494949503	37.93103448275862	-2.2798059671794393	
0.5353535353535355	37.93103448275862	-2.2601355687298725	
0.5757575757575759	37.93103448275862	-2.257584084018269	
0.6161616161616164	37.93103448275862	-2.2705457430684906	
0.6565656565656568	37.93103448275862	-2.2982585887881597	
0.696969696969697	37.93103448275862	-2.340632195953784	
0.7373737373737375	37.93103448275862	-2.39821965861877	
0.7777777777777779	37.93103448275862	-2.4723230674418355	
0.8181818181818183	37.93103448275862	-2.565285596449286	
0.8585858585858588	37.93103448275862	-2.6811367377556836	
0.8989898989898992	37.93103448275862	-2.8270536135952162	
0.9393939393939394	37.93103448275862	-3.0170526091293524	
0.9797979797979799	37.93103448275862	-3.282629872619071	
1.0202020202020203	37.93103448275862	-3.6800791777204283	
1.060606060606061	37.93103448275862	-3.6822274594031583	
1.1010101010101012	37.93103448275862	-3.452942367626709	
1.1414141414141414	37.93103448275862	-3.351776129712269	
1.181818181818182	37.93103448275862	-3.322103226477964	
1.2222222222222223	37.93103448275862	-3.339309901120494	
1.262626262626263	37.93103448275862	-3.393967178864411	
1.3030303030303032	37.93103448275862	-3.4836906831601744	
1.3434343434343434	37.93103448275862	-3.611160912664363	
1.383838383838384	37.93103448275862	-3.785446916913055	
1.4242424242424243	37.93103448275862	-4.028900642692396	
1.464646464646465	37.93103448275862	-4.407736781901527	
1.5050505050505052	37.93103448275862	-5.400279224533831	
1.5454545454545459	37.93103448275862	-5.398426791962381	
1.585858585858586	37.93103448275862	-3.887362284801739	
1.6262626262626263	37.93103448275862	-4.20675646764331	
1.666666666666667	37.93103448275862	-4.353710493370145	
1.7070707070707072	37.93103448275862	-4.522777885963941	
1.7474747474747478	37.93103448275862	-4.748862758281725	
1.787878787878788	37.93103448275862	-5.055364674845535	
1.8282828282828287	37.93103448275862	-5.462094555688117	
1.868686868686869	37.93103448275862	-5.951543655317446	
1.9090909090909092	37.93103448275862	-6.980769181503119	
1.9494949494949498	37.93103448275862	-6.098440986564422	
1.98989898989899	37.93103448275862	-7.036418748552505	
2.0303030303030307	37.93103448275862	-5.408274572965424	
2.070707070707071	37.93103448275862	-4.943723805609234	
2.111111111111111	37.93103448275862	-4.650894378479415	
2.151515151515152	37.93103448275862	-4.449583191096949	
2.191919191919192	37.93103448275862	-4.314920051792501	
2.2323232323232327	37.93103448275862	-4.248481920527077	
2.272727272727273	37.93103448275862	-4.386168050969602	
2.3131313131313136	37.93103448275862	-6.607799383532562	
2.353535353535354	37.93103448275862	-4.104664225692724	
2.393939393939394	37.93103448275862	-4.190405244502193	
2.4343434343434347	37.93103448275862	-4.357001315884056	
2.474747474747475	37.93103448275862	-4.660576623530783	
2.5151515151515156	37.93103448275862	-5.166248509402365	
2.555555555555556	37.93103448275862	-7.577328190462397	
2.5959595959595965	37.93103448275862	-7.427359655409359	
2.6363636363636367	37.93103448275862	-3.929689980757393	
2.676767676767677	37.93103448275862	-4.325095987780468	
2.7171717171717176	37.93103448275862	-4.576901372807367	
2.757575757575758	37.93103448275862	-4.0705202726984515	
2.7979797979797985	37.93103448275862	-3.818152431528124	
2.8383838383838387	37.93103448275862	-3.677684614959749	
2.878787878787879	37.93103448275862	-3.615074412119501	
2.9191919191919196	37.93103448275862	-3.6361639999848996	
2.95959595959596	37.93103448275862	-3.806047769844229	
3.0	37.93103448275862	-7.481221892837466	
-1.0	41.03448275862069	-3.9907648041298276	
-0.9595959595959596	41.03448275862069	-3.7238713041120235	
-0.9191919191919192	41.03448275862069	-3.5435571698980137	
-0.8787878787878788	41.03448275862069	-3.425427448727258	
-0.8383838383838383	41.03448275862069	-3.3467737435424456	
-0.797979797979798	41.03448275862069	-3.297758442225813	
-0.7575757575757576	41.03448275862069	-3.275190869928282	
-0.7171717171717171	41.03448275862069	-3.2806393780989587	
-0.6767676767676767	41.03448275862069	-3.3215852810739945	
-0.6363636363636364	41.03448275862069	-3.418075076706331	
-0.5959595959595959	41.03448275862069	-3.6348178888563343	
-0.5555555555555556	41.03448275862069	-4.541802862819371	
-0.5151515151515151	41.03448275862069	-3.578392529434381	
-0.4747474747474747	41.03448275862069	-3.2097634470494567	
-0.43434343434343425	41.03448275862069	-2.981242603168124	
-0.3939393939393939	41.03448275862069	-2.811636306312665	
-0.3535353535353535	41.03448275862069	-2.6765058170315754	
-0.31313131313131304	41.03448275862069	-2.565368328177199	
-0.2727272727272727	41.03448275862069	-2.472944888297667	
-0.23232323232323226	41.03448275862069	-2.3963864146479006	
-0.19191919191919185	41.03448275862069	-2.3341689052074397	
-0.15151515151515146	41.03448275862069	-2.2855917771628746	
-0.11111111111111102	41.03448275862069	-2.250540098615695	
-0.0707070707070706	41.03448275862069	-2.2293884762730727	
-0.030303030303030297	41.03448275862069	-2.22300733906326	
0.010101010101010166	41.03448275862069	-2.2328791326324278	
0.05050505050505059	41.03448275862069	-2.2613827699601083	
0.09090909090909106	41.03448275862069	-2.3124032932711014	
0.1313131313131315	41.03448275862069	-2.3926777191682467	
0.17171717171717174	41.03448275862069	-2.515033580855192	
0.21212121212121218	41.03448275862069	-2.7064766762069876	
0.2525252525252526	41.03448275862069	-2.99677155065692	
0.29292929292929304	41.03448275862069	-2.947785628825369	
0.3333333333333334	41.03448275862069	-2.673986615135218	
0.3737373737373739	41.03448275862069	-2.5013522083351805	
0.41414141414141437	41.03448275862069	-2.391163958841631	
0.4545454545454546	41.03448275862069	-2.319627472109106	
0.49494949494949503	41.03448275862069	-2.2753345339825577	
0.5353535353535355	41.03448275862069	-2.252277219608072	
0.5757575757575759	41.03448275862069	-2.247090967816222	
0.6161616161616164	41.03448275862069	-2.257895779191638	
0.6565656565656568	41.03448275862069	-2.2837741704454153	
0.696969696969697	41.03448275862069	-2.3245452340788875	
0.7373737373737375	41.03448275862069	-2.380713019088709	
0.7777777777777779	41.03448275862069	-2.453565221080706	
0.8181818181818183	41.03448275862069	-2.5454758440303293	
0.8585858585858588	41.03448275862069	-2.660599183831545	
0.8989898989898992	41.03448275862069	-2.8065134600025665	
0.9393939393939394	41.03448275862069	-2.9987494079016908	
0.9797979797979799	41.03448275862069	-3.27737698636332	
1.0202020202020203	41.03448275862069	-3.816913765305244	
1.060606060606061	41.03448275862069	-3.806994560277427	
1.1010101010101012	41.03448275862069	-3.4627244875098175	
1.1414141414141414	41.03448275862069	-3.3428858567686874	
1.181818181818182	41.03448275862069	-3.3068295082277768	
1.2222222222222223	41.03448275862069	-3.321174169396344	
1.262626262626263	41.03448275862069	-3.3745384258723723	
1.3030303030303032	41.03448275862069	-3.4639367233741605	
1.3434343434343434	41.03448275862069	-3.591828939040269	
1.383838383838384	41.03448275862069	-3.7670983877612563	
1.4242424242424243	41.03448275862069	-4.011347583971738	
1.464646464646465	41.03448275862069	-4.385649724099439	
1.5050505050505052	41.03448275862069	-5.2456066735624765	
1.5454545454545459	41.03448275862069	-5.333258303752745	
1.585858585858586	41.03448275862069	-4.291702053018578	
1.6262626262626263	41.03448275862069	-3.7139466615511094	
1.666666666666667	41.03448275862069	-4.188507937007072	
1.7070707070707072	41.03448275862069	-4.407509180682044	
1.7474747474747478	41.03448275862069	-4.656174114493849	
1.787878787878788	41.03448275862069	-4.978794034086931	
1.8282828282828287	41.03448275862069	-5.404454827741505	
1.868686868686869	41.03448275862069	-5.926902670863614	
1.9090909090909092	41.03448275862069	-6.495741977505389	
1.9494949494949498	41.03448275862069	-6.004680958520249	
1.98989898989899	41.03448275862069	-6.556628041650766	
2.0303030303030307	41.03448275862069	-5.291915373954749	
2.070707070707071	41.03448275862069	-4.843563351382482	
2.111111111111111	41.03448275862069	-4.557577140898005	
2.151515151515152	41.03448275862069	-4.360069612740069	
2.191919191919192	41.03448275862069	-4.22739850355248	
2.2323232323232327	41.03448275862069	-4.160514386568109	
2.272727272727273	41.03448275862069	-4.280055874948259	
2.3131313131313136	41.03448275862069	-6.122925251922787	
2.353535353535354	41.03448275862069	-4.028315274057582	
2.393939393939394	41.03448275862069	-4.1116389786856695	
2.4343434343434347	41.03448275862069	-4.2732848949975475	
2.474747474747475	41.03448275862069	-4.562057291792886	
2.5151515151515156	41.03448275862069	-5.039955061252497	
2.555555555555556	41.03448275862069	-7.176788955644723	
2.5959595959595965	41.03448275862069	-7.0157062212469405	
2.6363636363636367	41.03448275862069	-3.8689704933519455	
2.676767676767677	41.03448275862069	-4.241861016174508	
2.7171717171717176	41.03448275862069	-4.483241199788987	
2.757575757575758	41.03448275862069	-4.02770094077525	
2.7979797979797985	41.03448275862069	-3.7768593230788023	
2.8383838383838387	41.03448275862069	-3.6367236537774352	
2.878787878787879	41.03448275862069	-3.5746096967254166	
2.9191919191919196	41.03448275862069	-3.59636601787311	
2.95959595959596	41.03448275862069	-3.7670381374220114	
3.0	41.03448275862069	-7.026405352983304	
-1.0	44.13793103448276	-3.765761467256405	
-0.9595959595959596	44.13793103448276	-3.599127354854373	
-0.9191919191919192	44.13793103448276	-3.4657872510694623	
-0.8787878787878788	44.13793103448276	-3.3699476045987913	
-0.8383838383838383	44.13793103448276	-3.303698616767474	
-0.797979797979798	44.13793103448276	-3.262447498796755	
-0.7575757575757576	44.13793103448276	-3.245183383629543	
-0.7171717171717171	44.13793103448276	-3.2545427937060674	
-0.6767676767676767	44.13793103448276	-3.2986542868866566	
-0.6363636363636364	44.13793103448276	-3.398201393612985	
-0.5959595959595959	44.13793103448276	-3.6197498299271538	
-0.5555555555555556	44.13793103448276	-4.632044539679721	
-0.5151515151515151	44.13793103448276	-3.553030217120359	
-0.4747474747474747	44.13793103448276	-3.1878609043147894	
-0.43434343434343425	44.13793103448276	-2.960820160725743	
-0.3939393939393939	44.13793103448276	-2.7920497847098282	
-0.3535353535353535	44.13793103448276	-2.6574129449524393	
-0.31313131313131304	44.13793103448276	-2.5465331460186675	
-0.2727272727272727	44.13793103448276	-2.454175873112339	
-0.23232323232323226	44.13793103448276	-2.377509108528155	
-0.19191919191919185	44.13793103448276	-2.3150095436179448	
-0.15151515151515146	44.13793103448276	-2.2659639829850016	
-0.11111111111111102	44.13793103448276	-2.23023060853704	
-0.0707070707070706	44.13793103448276	-2.2081383376289323	
-0.030303030303030297	44.13793103448276	-2.200483510739383	
0.010101010101010166	44.13793103448276	-2.2086271843103398	
0.05050505050505059	44.13793103448276	-2.234741113372871	
0.09090909090909106	44.13793103448276	-2.2823332380612924	
0.1313131313131315	44.13793103448276	-2.3573908507255883	
0.17171717171717174	44.13793103448276	-2.471083683561923	
0.21212121212121218	44.13793103448276	-2.6466730143081243	
0.2525252525252526	44.13793103448276	-2.9248949801652766	
0.29292929292929304	44.13793103448276	-3.003434705698979	
0.3333333333333334	44.13793103448276	-2.7143316674303146	
0.3737373737373739	44.13793103448276	-2.5241663774905914	
0.41414141414141437	44.13793103448276	-2.4045927316163005	
0.4545454545454546	44.13793103448276	-2.327379926995955	
0.49494949494949503	44.13793103448276	-2.27927409841854	
0.5353535353535355	44.13793103448276	-2.2534574804619463	
0.5757575757575759	44.13793103448276	-2.246168395522457	
0.6161616161616164	44.13793103448276	-2.2553159980814024	
0.6565656565656568	44.13793103448276	-2.2798669935437905	
0.696969696969697	44.13793103448276	-2.319580040860625	
0.7373737373737375	44.13793103448276	-2.3749375531202643	
0.7777777777777779	44.13793103448276	-2.447241537072719	
0.8181818181818183	44.13793103448276	-2.5389275899589148	
0.8585858585858588	44.13793103448276	-2.6542977069939986	
0.8989898989898992	44.13793103448276	-2.8012834064054783	
0.9393939393939394	44.13793103448276	-2.9964227132891454	
0.9797979797979799	44.13793103448276	-3.284051085986626	
1.0202020202020203	44.13793103448276	-3.897406598496254	
1.060606060606061	44.13793103448276	-3.7733288792617268	
1.1010101010101012	44.13793103448276	-3.434530737689656	
1.1414141414141414	44.13793103448276	-3.318591467908483	
1.181818181818182	44.13793103448276	-3.284719383099533	
1.2222222222222223	44.13793103448276	-3.3006783730048395	
1.262626262626263	44.13793103448276	-3.3555576552397812	
1.3030303030303032	44.13793103448276	-3.446628055885051	
1.3434343434343434	44.13793103448276	-3.576519715781839	
1.383838383838384	44.13793103448276	-3.7541882209052297	
1.4242424242424243	44.13793103448276	-4.000923052181731	
1.464646464646465	44.13793103448276	-4.375101870146346	
1.5050505050505052	44.13793103448276	-5.187470104385264	
1.5454545454545459	44.13793103448276	-5.291294745367139	
1.585858585858586	44.13793103448276	-4.6884124511896825	
1.6262626262626263	44.13793103448276	-3.606495192596081	
1.666666666666667	44.13793103448276	-3.8278707592188415	
1.7070707070707072	44.13793103448276	-4.281074428307903	
1.7474747474747478	44.13793103448276	-4.571982544792552	
1.787878787878788	44.13793103448276	-4.9242027949700775	
1.8282828282828287	44.13793103448276	-5.379098108948769	
1.868686868686869	44.13793103448276	-5.9074324628708155	
1.9090909090909092	44.13793103448276	-6.202969470047579	
1.9494949494949498	44.13793103448276	-5.885695934691462	
1.98989898989899	44.13793103448276	-6.2708942405941395	
2.0303030303030307	44.13793103448276	-5.165137250613315	
2.070707070707071	44.13793103448276	-4.732457706397927	
2.111111111111111	44.13793103448276	-4.454486796315032	
2.151515151515152	44.13793103448276	-4.262341570065786	
2.191919191919192	44.13793103448276	-4.13373300394726	
2.2323232323232327	44.13793103448276	-4.070279162969004	
2.272727272727273	44.13793103448276	-4.196217190707106	
2.3131313131313136	44.13793103448276	-5.836710236181934	
2.353535353535354	44.13793103448276	-3.9441112266856337	
2.393939393939394	44.13793103448276	-4.0290165005541265	
2.4343434343434347	44.13793103448276	-4.191340584398492	
2.474747474747475	44.13793103448276	-4.47810738654396	
2.5151515151515156	44.13793103448276	-4.9467438293140455	
2.555555555555556	44.13793103448276	-6.976967348655769	
2.5959595959595965	44.13793103448276	-6.816455909455301	
2.6363636363636367	44.13793103448276	-3.79807426508375	
2.676767676767677	44.13793103448276	-4.16514623753445	
2.7171717171717176	44.13793103448276	-4.3885537918247834	
2.757575757575758	44.13793103448276	-3.960269254842922	
2.7979797979797985	44.13793103448276	-3.7135929576690296	
2.8383838383838387	44.13793103448276	-3.5754674759572063	
2.878787878787879	44.13793103448276	-3.514885628088064	
2.9191919191919196	44.13793103448276	-3.5379788261195957	
2.95959595959596	44.13793103448276	-3.709885656579387	
3.0	44.13793103448276	-6.777866507141411	
-1.0	47.241379310344826	-3.6398389002091918	
-0.9595959595959596	47.241379310344826	-3.5187733626354873	
-0.9191919191919192	47.241379310344826	-3.412642172172624	
-0.8787878787878788	47.241379310344826	-3.3315948612189388	
-0.8383838383838383	47.241379310344826	-3.273956926062026	
-0.797979797979798	47.241379310344826	-3.238030960734856	
-0.7575757575757576	47.241379310344826	-3.224137594906185	
-0.7171717171717171	47.241379310344826	-3.2355213963898946	
-0.6767676767676767	47.241379310344826	-3.280478912006022	
-0.6363636363636364	47.241379310344826	-3.379288354557233	
-0.5959595959595959	47.241379310344826	-3.5957867821682865	
-0.5555555555555556	47.241379310344826	-4.569330070133555	
-0.5151515151515151	47.241379310344826	-3.560400101286521	
-0.4747474747474747	47.241379310344826	-3.1868602156945975	
-0.43434343434343425	47.241379310344826	-2.9574237685910036	
-0.3939393939393939	47.241379310344826	-2.7875300730291364	
-0.3535353535353535	47.241379310344826	-2.6521932445683074	
-0.31313131313131304	47.241379310344826	-2.5407662536147937	
-0.2727272727272727	47.241379310344826	-2.447899040817311	
-0.23232323232323226	47.241379310344826	-2.3706974323543895	
-0.19191919191919185	47.241379310344826	-2.3075956045794177	
-0.15151515151515146	47.241379310344826	-2.2578428251538663	
-0.11111111111111102	47.241379310344826	-2.221255756648167	
-0.0707070707070706	47.241379310344826	-2.198109275729282	
-0.030303030303030297	47.241379310344826	-2.189121227148216	
0.010101010101010166	47.241379310344826	-2.195528790603212	
0.05050505050505059	47.241379310344826	-2.2192924238921803	
0.09090909090909106	47.241379310344826	-2.263526577458646	
0.1313131313131315	47.241379310344826	-2.33339954590576	
0.17171717171717174	47.241379310344826	-2.4381011227742078	
0.21212121212121218	47.241379310344826	-2.595077453627301	
0.2525252525252526	47.241379310344826	-2.829045966028845	
0.29292929292929304	47.241379310344826	-2.9631354524803872	
0.3333333333333334	47.241379310344826	-2.733745113770751	
0.3737373737373739	47.241379310344826	-2.542451794002809	
0.41414141414141437	47.241379310344826	-2.4187952988372547	
0.4545454545454546	47.241379310344826	-2.338402428343063	
0.49494949494949503	47.241379310344826	-2.2879566239464864	
0.5353535353535355	47.241379310344826	-2.2603981161296343	
0.5757575757575759	47.241379310344826	-2.251801392445782	
0.6161616161616164	47.241379310344826	-2.2599805392947627	
0.6565656565656568	47.241379310344826	-2.283854960579084	
0.696969696969697	47.241379310344826	-2.323172474356475	
0.7373737373737375	47.241379310344826	-2.3784395108953422	
0.7777777777777779	47.241379310344826	-2.451026278599464	
0.8181818181818183	47.241379310344826	-2.543508805901921	
0.8585858585858588	47.241379310344826	-2.6604743055144633	
0.8989898989898992	47.241379310344826	-2.810491631920661	
0.9393939393939394	47.241379310344826	-3.011832205005319	
0.9797979797979799	47.241379310344826	-3.3157587477229127	
1.0202020202020203	47.241379310344826	-4.045850275503031	
1.060606060606061	47.241379310344826	-3.688447891816954	
1.1010101010101012	47.241379310344826	-3.396221973395159	
1.1414141414141414	47.241379310344826	-3.292203935552701	
1.181818181818182	47.241379310344826	-3.264164808836733	
1.2222222222222223	47.241379310344826	-3.2840025046923307	
1.262626262626263	47.241379310344826	-3.3420822628781517	
1.3030303030303032	47.241379310344826	-3.4362537224443335	
1.3434343434343434	47.241379310344826	-3.569497289987002	
1.383838383838384	47.241379310344826	-3.7510098032131136	
1.4242424242424243	47.241379310344826	-4.00211724066317	
1.464646464646465	47.241379310344826	-4.380086794285963	
1.5050505050505052	47.241379310344826	-5.177813847980379	
1.5454545454545459	47.241379310344826	-5.281865822955684	
1.585858585858586	47.241379310344826	-4.904375031767618	
1.6262626262626263	47.241379310344826	-4.094767228701243	
1.666666666666667	47.241379310344826	-3.0277979373579833	
1.7070707070707072	47.241379310344826	-4.050470638510957	
1.7474747474747478	47.241379310344826	-4.48676772532032	
1.787878787878788	47.241379310344826	-4.8981573788675785	
1.8282828282828287	47.241379310344826	-5.415518285528555	
1.868686868686869	47.241379310344826	-5.920200439635783	
1.9090909090909092	47.241379310344826	-6.010165906275176	
1.9494949494949498	47.241379310344826	-5.754077172893151	
1.98989898989899	47.241379310344826	-6.087395131850581	
2.0303030303030307	47.241379310344826	-5.044226336795992	
2.070707070707071	47.241379310344826	-4.623569776075531	
2.111111111111111	47.241379310344826	-4.353344473646651	
2.151515151515152	47.241379310344826	-4.167286809199983	
2.191919191919192	47.241379310344826	-4.044184785891039	
2.2323232323232327	47.241379310344826	-3.9872293021666274	
2.272727272727273	47.241379310344826	-4.141982802493903	
2.3131313131313136	47.241379310344826	-5.6583938583326505	
2.353535353535354	47.241379310344826	-3.8631640725255307	
2.393939393939394	47.241379310344826	-3.9529518818022544	
2.4343434343434347	47.241379310344826	-4.1208077641778935	
2.474747474747475	47.241379310344826	-4.417021521777296	
2.5151515151515156	47.241379310344826	-4.900661805686051	
2.555555555555556	47.241379310344826	-6.872504048358992	
2.5959595959595965	47.241379310344826	-6.742627532590327	
2.6363636363636367	47.241379310344826	-3.72973126343661	
2.676767676767677	47.241379310344826	-4.105102707118365	
2.7171717171717176	47.241379310344826	-4.329137360326279	
2.757575757575758	47.241379310344826	-3.8920691159256813	
2.7979797979797985	47.241379310344826	-3.6473208002785524	
2.8383838383838387	47.241379310344826	-3.511065436701858	
2.878787878787879	47.241379310344826	-3.4520867915154523	
2.9191919191919196	47.241379310344826	-3.4765688244301693	
2.95959595959596	47.241379310344826	-3.6497028929918125	
3.0	47.241379310344826	-6.6438087133180135	
-1.0	50.3448275862069	-3.5849900284751754	
-0.9595959595959596	50.3448275862069	-3.4859605708003	
-0.9191919191919192	50.3448275862069	-3.39265960175263	
-0.8787878787878788	50.3448275862069	-3.31834345173136	
-0.8383838383838383	50.3448275862069	-3.26423267326855	
-0.797979797979798	50.3448275862069	-3.230016376704665	
-0.7575757575757576	50.3448275862069	-3.216589784077828	
-0.7171717171717171	50.3448275862069	-3.227296021799933	
-0.6767676767676767	50.3448275862069	-3.2700152416236126	
-0.6363636363636364	50.3448275862069	-3.363292080186699	
-0.5959595959595959	50.3448275862069	-3.561851331219419	
-0.5555555555555556	50.3448275862069	-4.161492849368526	
-0.5151515151515151	50.3448275862069	-3.591781821895532	
-0.4747474747474747	50.3448275862069	-3.2057708158785987	
-0.43434343434343425	50.3448275862069	-2.9712021609811035	
-0.3939393939393939	50.3448275862069	-2.7985379074412142	
-0.3535353535353535	50.3448275862069	-2.6614013149245883	
-0.31313131313131304	50.3448275862069	-2.5486405812661084	
-0.2727272727272727	50.3448275862069	-2.454677096298855	
-0.23232323232323226	50.3448275862069	-2.3764939349203065	
-0.19191919191919185	50.3448275862069	-2.3124477008168443	
-0.15151515151515146	50.3448275862069	-2.261728817621686	
-0.11111111111111102	50.3448275862069	-2.224099099009787	
-0.0707070707070706	50.3448275862069	-2.199770816748484	
-0.030303030303030297	50.3448275862069	-2.189377247080554	
0.010101010101010166	50.3448275862069	-2.194025559668415	
0.05050505050505059	50.3448275862069	-2.2154539899132364	
0.09090909090909106	50.3448275862069	-2.2563560211132834	
0.1313131313131315	50.3448275862069	-2.321003021185848	
0.17171717171717174	50.3448275862069	-2.4163685830021593	
0.21212121212121218	50.3448275862069	-2.553329493873441	
0.2525252525252526	50.3448275862069	-2.736608648804352	
0.29292929292929304	50.3448275862069	-2.8491065571475462	
0.3333333333333334	50.3448275862069	-2.7111385066239637	
0.3737373737373739	50.3448275862069	-2.545287320814845	
0.41414141414141437	50.3448275862069	-2.427371281613716	
0.4545454545454546	50.3448275862069	-2.3483781729753157	
0.49494949494949503	50.3448275862069	-2.298184123619643	
0.5353535353535355	50.3448275862069	-2.270576581689183	
0.5757575757575759	50.3448275862069	-2.261911685234506	
0.6161616161616164	50.3448275862069	-2.2701227710661795	
0.6565656565656568	50.3448275862069	-2.29420127376495	
0.696969696969697	50.3448275862069	-2.333962294592628	
0.7373737373737375	50.3448275862069	-2.389999243739226	
0.7777777777777779	50.3448275862069	-2.4638160469326538	
0.8181818181818183	50.3448275862069	-2.558217612851134	
0.8585858585858588	50.3448275862069	-2.67822610538765	
0.8989898989898992	50.3448275862069	-2.833358367573472	
0.9393939393939394	50.3448275862069	-3.0444297351745684	
0.9797979797979799	50.3448275862069	-3.3725100144152163	
1.0202020202020203	50.3448275862069	-4.130837965033069	
1.060606060606061	50.3448275862069	-3.5867026284707824	
1.1010101010101012	50.3448275862069	-3.353874861727869	
1.1414141414141414	50.3448275862069	-3.2667856306598098	
1.181818181818182	50.3448275862069	-3.2473917523875984	
1.2222222222222223	50.3448275862069	-3.273116022517032	
1.262626262626263	50.3448275862069	-3.33608081722677	
1.3030303030303032	50.3448275862069	-3.4349496060174127	
1.3434343434343434	50.3448275862069	-3.573224486832841	
1.383838383838384	50.3448275862069	-3.7605528122849257	
1.4242424242424243	50.3448275862069	-4.018728148005389	
1.464646464646465	50.3448275862069	-4.405397432090106	
1.5050505050505052	50.3448275862069	-5.210904622046742	
1.5454545454545459	50.3448275862069	-5.311231486094732	
1.585858585858586	50.3448275862069	-5.005233607601098	
1.6262626262626263	50.3448275862069	-4.3329475128661805	
1.666666666666667	50.3448275862069	-3.7609017330826333	
1.7070707070707072	50.3448275862069	-2.995253216017402	
1.7474747474747478	50.3448275862069	-4.3468220981203425	
1.787878787878788	50.3448275862069	-4.9054592150110015	
1.8282828282828287	50.3448275862069	-5.587749859726366	
1.868686868686869	50.3448275862069	-5.904777655966538	
1.9090909090909092	50.3448275862069	-5.892734712451717	
1.9494949494949498	50.3448275862069	-5.621355542836551	
1.98989898989899	50.3448275862069	-5.982011048190881	
2.0303030303030307	50.3448275862069	-4.938306358216016	
2.070707070707071	50.3448275862069	-4.525305413986853	
2.111111111111111	50.3448275862069	-4.261997719353948	
2.151515151515152	50.3448275862069	-4.082327875435289	
2.191919191919192	50.3448275862069	-3.9657570394580506	
2.2323232323232327	50.3448275862069	-3.9177050242244347	
2.272727272727273	50.3448275862069	-4.124701490382182	
2.3131313131313136	50.3448275862069	-5.564230794285527	
2.353535353535354	50.3448275862069	-3.7929207473964834	
2.393939393939394	50.3448275862069	-3.8901222265467257	
2.4343434343434347	50.3448275862069	-4.067407037561797	
2.474747474747475	50.3448275862069	-4.3835063466789475	
2.5151515151515156	50.3448275862069	-4.910542141685879	
2.555555555555556	50.3448275862069	-6.816956706063563	
2.5959595959595965	50.3448275862069	-6.775576465689679	
2.6363636363636367	50.3448275862069	-3.671708419430315	
2.676767676767677	50.3448275862069	-4.066206986127356	
2.7171717171717176	50.3448275862069	-4.310671011868248	
2.757575757575758	50.3448275862069	-3.8340338396205107	
2.7979797979797985	50.3448275862069	-3.5888147873790843	
2.8383838383838387	50.3448275862069	-3.4539240891893312	
2.878787878787879	50.3448275862069	-3.3963368195916313	
2.9191919191919196	50.3448275862069	-3.4220480225169156	
2.95959595959596	50.3448275862069	-3.596237336095833	
3.0	50.3448275862069	-6.59742085063578	
-1.0	53.44827586206897	-3.600495906331756	
-0.9595959595959596	53.44827586206897	-3.5074532295457903	
-0.9191919191919192	53.44827586206897	-3.412716222350472	
-0.8787878787878788	53.44827586206897	-3.33511353781109	
-0.8383838383838383	53.44827586206897	-3.277352084541241	
-0.797979797979798	53.44827586206897	-3.2392294611008468	
-0.7575757575757576	53.44827586206897	-3.2212693449018794	
-0.7171717171717171	53.44827586206897	-3.2259877738337273	
-0.6767676767676767	53.44827586206897	-3.2593506302814563	
-0.6363636363636364	53.44827586206897	-3.3341618911251487	
-0.5959595959595959	53.44827586206897	-3.4784943747181685	
-0.5555555555555556	53.44827586206897	-3.712709036439837	
-0.5151515151515151	53.44827586206897	-3.558928074212686	
-0.4747474747474747	53.44827586206897	-3.2310198420284237	
-0.43434343434343425	53.44827586206897	-2.999644947993784	
-0.3939393939393939	53.44827586206897	-2.8255168830956765	
-0.3535353535353535	53.44827586206897	-2.686498999580893	
-0.31313131313131304	53.44827586206897	-2.572001789439086	
-0.2727272727272727	53.44827586206897	-2.476491302431223	
-0.23232323232323226	53.44827586206897	-2.396907275063807	
-0.19191919191919185	53.44827586206897	-2.331550642410999	
-0.15151515151515146	53.44827586206897	-2.2795554993177536	
-0.11111111111111102	53.44827586206897	-2.2406236169321683	
-0.0707070707070706	53.44827586206897	-2.214894604309337	
-0.030303030303030297	53.44827586206897	-2.2029007410757604	
0.010101010101010166	53.44827586206897	-2.2055904578742194	
0.05050505050505059	53.44827586206897	-2.2244246027012657	
0.09090909090909106	53.44827586206897	-2.261560937771321	
0.1313131313131315	53.44827586206897	-2.320120028682964	
0.17171717171717174	53.44827586206897	-2.404291676294688	
0.21212121212121218	53.44827586206897	-2.517471453983404	
0.2525252525252526	53.44827586206897	-2.6475713612124707	
0.29292929292929304	53.44827586206897	-2.715206290997737	
0.3333333333333334	53.44827586206897	-2.6413969422495507	
0.3737373737373739	53.44827586206897	-2.521554178292304	
0.41414141414141437	53.44827586206897	-2.422577156634077	
0.4545454545454546	53.44827586206897	-2.3521599121261083	
0.49494949494949503	53.44827586206897	-2.306487407636277	
0.5353535353535355	53.44827586206897	-2.281647234884211	
0.5757575757575759	53.44827586206897	-2.274953612827715	
0.6161616161616164	53.44827586206897	-2.2848034624343807	
0.6565656565656568	53.44827586206897	-2.3104545571714694	
0.696969696969697	53.44827586206897	-2.35191261426486	
0.7373737373737375	53.44827586206897	-2.4099487284057504	
0.7777777777777779	53.44827586206897	-2.4862804913087975	
0.8181818181818183	53.44827586206897	-2.584025919930841	
0.8585858585858588	53.44827586206897	-2.70873715630267	
0.8989898989898992	53.44827586206897	-2.87093036528245	
0.9393939393939394	53.44827586206897	-3.09329873060689	
0.9797979797979799	53.44827586206897	-3.4336193650957694	
1.0202020202020203	53.44827586206897	-3.762315156492827	
1.060606060606061	53.44827586206897	-3.460997775402725	
1.1010101010101012	53.44827586206897	-3.3012725664053844	
1.1414141414141414	53.44827586206897	-3.238651208378154	
1.181818181818182	53.44827586206897	-3.2322689638705926	
1.2222222222222223	53.44827586206897	-3.2669800726001488	
1.262626262626263	53.44827586206897	-3.3374127525338215	
1.3030303030303032	53.44827586206897	-3.443430891252031	
1.3434343434343434	53.44827586206897	-3.5893531140827553	
1.383838383838384	53.44827586206897	-3.785642682200182	
1.4242424242424243	53.44827586206897	-4.05527234316538	
1.464646464646465	53.44827586206897	-4.4583999408350286	
1.5050505050505052	53.44827586206897	-5.2990136905867615	
1.5454545454545459	53.44827586206897	-5.395072786777996	
1.585858585858586	53.44827586206897	-5.040440741879008	
1.6262626262626263	53.44827586206897	-4.475837985605598	
1.666666666666667	53.44827586206897	-4.095155961214262	
1.7070707070707072	53.44827586206897	-3.543481597466231	
1.7474747474747478	53.44827586206897	-3.9012032513734978	
1.787878787878788	53.44827586206897	-4.9004358989746555	
1.8282828282828287	53.44827586206897	-5.663005811742756	
1.868686868686869	53.44827586206897	-5.623789939080649	
1.9090909090909092	53.44827586206897	-5.853289657830882	
1.9494949494949498	53.44827586206897	-5.494856063885192	
1.98989898989899	53.44827586206897	-5.95772853774293	
2.0303030303030307	53.44827586206897	-4.851714859233071	
2.070707070707071	53.44827586206897	-4.442119512258901	
2.111111111111111	53.44827586206897	-4.184777506783579	
2.151515151515152	53.44827586206897	-4.011603487390305	
2.191919191919192	53.44827586206897	-3.902333684142732	
2.2323232323232327	53.44827586206897	-3.865205753671723	
2.272727272727273	53.44827586206897	-4.156133172581452	
2.3131313131313136	53.44827586206897	-5.556384537137899	
2.353535353535354	53.44827586206897	-3.736829578916082	
2.393939393939394	53.44827586206897	-3.8434130475633093	
2.4343434343434347	53.44827586206897	-4.0333405313186494	
2.474747474747475	53.44827586206897	-4.380123118121193	
2.5151515151515156	53.44827586206897	-4.991560253461406	
2.555555555555556	53.44827586206897	-6.801250793634941	
2.5959595959595965	53.44827586206897	-6.926540778069618	
2.6363636363636367	53.44827586206897	-3.6262392316506773	
2.676767676767677	53.44827586206897	-4.048670199395277	
2.7171717171717176	53.44827586206897	-4.3214776105408115	
2.757575757575758	53.44827586206897	-3.784692219437972	
2.7979797979797985	53.44827586206897	-3.5391674656382417	
2.8383838383838387	53.44827586206897	-3.4057969680233273	
2.878787878787879	53.44827586206897	-3.349641223517663	
2.9191919191919196	53.44827586206897	-3.376544308599325	
2.95959595959596	53.44827586206897	-3.5516914509475215	
3.0	53.44827586206897	-6.637024515682281	
-1.0	56.55172413793103	-3.728686762093701	
-0.9595959595959596	56.55172413793103	-3.6124584911446798	
-0.9191919191919192	56.55172413793103	-3.4865871685978247	
-0.8787878787878788	56.55172413793103	-3.386258587713156	
-0.8383838383838383	56.55172413793103	-3.311732338866851	
-0.797979797979798	56.55172413793103	-3.259610148895685	
-0.7575757575757576	56.55172413793103	-3.227912635138468	
-0.7171717171717171	56.55172413793103	-3.216536726908882	
-0.6767676767676767	56.55172413793103	-3.2272440524143273	
-0.6363636363636364	56.55172413793103	-3.2633941983277417	
-0.5959595959595959	56.55172413793103	-3.3267933403333756	
-0.5555555555555556	56.55172413793103	-3.3964414732518824	
-0.5151515151515151	56.55172413793103	-3.374236844032802	
-0.4747474747474747	56.55172413793103	-3.214989704300984	
-0.43434343434343425	56.55172413793103	-3.029557546235054	
-0.3939393939393939	56.55172413793103	-2.8672433539209083	
-0.3535353535353535	56.55172413793103	-2.7308168413344656	
-0.31313131313131304	56.55172413793103	-2.616077384055903	
-0.2727272727272727	56.55172413793103	-2.5193895229449694	
-0.23232323232323226	56.55172413793103	-2.4383244559482042	
-0.19191919191919185	56.55172413793103	-2.371396922720843	
-0.15151515151515146	56.55172413793103	-2.317795143138549	
-0.11111111111111102	56.55172413793103	-2.277199340280211	
-0.0707070707070706	56.55172413793103	-2.2496738516095296	
-0.030303030303030297	56.55172413793103	-2.2356121229899864	
0.010101010101010166	56.55172413793103	-2.235718893029278	
0.05050505050505059	56.55172413793103	-2.2510103397329773	
0.09090909090909106	56.55172413793103	-2.282781059462647	
0.1313131313131315	56.55172413793103	-2.3323607034254352	
0.17171717171717174	56.55172413793103	-2.4000322810287376	
0.21212121212121218	56.55172413793103	-2.481078581443518	
0.2525252525252526	56.55172413793103	-2.5551367239467506	
0.29292929292929304	56.55172413793103	-2.57997382507276	
0.3333333333333334	56.55172413793103	-2.53740203029295	
0.3737373737373739	56.55172413793103	-2.4643873584353075	
0.41414141414141437	56.55172413793103	-2.3955181462633757	
0.4545454545454546	56.55172413793103	-2.3428493799846337	
0.49494949494949503	56.55172413793103	-2.30825600169746	
0.5353535353535355	56.55172413793103	-2.290959191646769	
0.5757575757575759	56.55172413793103	-2.28990518740842	
0.6161616161616164	56.55172413793103	-2.3043925731195034	
0.6565656565656568	56.55172413793103	-2.334230817766972	
0.696969696969697	56.55172413793103	-2.3798148883431818	
0.7373737373737375	56.55172413793103	-2.4422459662419804	
0.7777777777777779	56.55172413793103	-2.523582006404436	
0.8181818181818183	56.55172413793103	-2.627345386159758	
0.8585858585858588	56.55172413793103	-2.759550874945524	
0.8989898989898992	56.55172413793103	-2.9307259115562037	
0.9393939393939394	56.55172413793103	-3.1578356634475946	
0.9797979797979799	56.55172413793103	-3.426238564804059	
1.0202020202020203	56.55172413793103	-3.4575869365078913	
1.060606060606061	56.55172413793103	-3.314716265227222	
1.1010101010101012	56.55172413793103	-3.228611570387727	
1.1414141414141414	56.55172413793103	-3.1991949819152317	
1.181818181818182	56.55172413793103	-3.21242038127402	
1.2222222222222223	56.55172413793103	-3.2612499082834283	
1.262626262626263	56.55172413793103	-3.3435649834505714	
1.3030303030303032	56.55172413793103	-3.460969312626795	
1.3434343434343434	56.55172413793103	-3.619103961559538	
1.383838383838384	56.55172413793103	-3.8299648332144067	
1.4242424242424243	56.55172413793103	-4.11921875680894	
1.464646464646465	56.55172413793103	-4.554401832944955	
1.5050505050505052	56.55172413793103	-5.494187402539706	
1.5454545454545459	56.55172413793103	-5.586627365643852	
1.585858585858586	56.55172413793103	-5.042321966036664	
1.6262626262626263	56.55172413793103	-4.569829937701912	
1.666666666666667	56.55172413793103	-4.316288871628873	
1.7070707070707072	56.55172413793103	-4.144939178093295	
1.7474747474747478	56.55172413793103	-3.5828665215326034	
1.787878787878788	56.55172413793103	-4.629290085368832	
1.8282828282828287	56.55172413793103	-5.127684471419059	
1.868686868686869	56.55172413793103	-5.2636818388116815	
1.9090909090909092	56.55172413793103	-5.9379788134786535	
1.9494949494949498	56.55172413793103	-5.374573173665376	
1.98989898989899	56.55172413793103	-6.060926695808268	
2.0303030303030307	56.55172413793103	-4.784268537718967	
2.070707070707071	56.55172413793103	-4.37395259458441	
2.111111111111111	56.55172413793103	-4.121781657694038	
2.151515151515152	56.55172413793103	-3.9553208565543865	
2.191919191919192	56.55172413793103	-3.854250883441628	
2.2323232323232327	56.55172413793103	-3.830462691476732	
2.272727272727273	56.55172413793103	-4.268295321733199	
2.3131313131313136	56.55172413793103	-5.679525830462603	
2.353535353535354	56.55172413793103	-3.694052111766282	
2.393939393939394	56.55172413793103	-3.812188696855402	
2.4343434343434347	56.55172413793103	-4.018325814616819	
2.474747474747475	56.55172413793103	-4.410333119211647	
2.5151515151515156	56.55172413793103	-5.153536327322138	
2.555555555555556	56.55172413793103	-6.883767501355198	
2.5959595959595965	56.55172413793103	-7.258989635558894	
2.6363636363636367	56.55172413793103	-3.590837037998653	
2.676767676767677	56.55172413793103	-4.050854057023485	
2.7171717171717176	56.55172413793103	-4.317990227999843	
2.757575757575758	56.55172413793103	-3.7344846397671145	
2.7979797979797985	56.55172413793103	-3.49249615863302	
2.8383838383838387	56.55172413793103	-3.361982757971325	
2.878787878787879	56.55172413793103	-3.307889221627851	
2.9191919191919196	56.55172413793103	-3.3363156705801873	
2.95959595959596	56.55172413793103	-3.512589761916169	
3.0	56.55172413793103	-6.804641092110066	
-1.0	59.6551724137931	-15.049599600759155	
-0.9595959595959596	59.6551724137931	-3.907781118521727	
-0.9191919191919192	59.6551724137931	-3.6102573079498055	
-0.8787878787878788	59.6551724137931	-3.440380831247351	
-0.8383838383838383	59.6551724137931	-3.324796402838905	
-0.797979797979798	59.6551724137931	-3.2408641192251264	
-0.7575757575757576	59.6551724137931	-3.1788039094253744	
-0.7171717171717171	59.6551724137931	-3.1336243869903795	
-0.6767676767676767	59.6551724137931	-3.1023966441539894	
-0.6363636363636364	59.6551724137931	-3.082887017937971	
-0.5959595959595959	59.6551724137931	-3.072376647401452	
-0.5555555555555556	59.6551724137931	-3.0661080261929774	
-0.5151515151515151	59.6551724137931	-3.0554741820984006	
-0.4747474747474747	59.6551724137931	-3.028238223253773	
-0.43434343434343425	59.6551724137931	-2.9749070222283893	
-0.3939393939393939	59.6551724137931	-2.89734541880903	
-0.3535353535353535	59.6551724137931	-2.8068765753976015	
-0.31313131313131304	59.6551724137931	-2.7149700704273885	
-0.2727272727272727	59.6551724137931	-2.6287774554370342	
-0.23232323232323226	59.6551724137931	-2.5518101471808508	
-0.19191919191919185	59.6551724137931	-2.4855982928222624	
-0.15151515151515146	59.6551724137931	-2.430785157829665	
-0.11111111111111102	59.6551724137931	-2.387664655983755	
-0.0707070707070706	59.6551724137931	-2.3563986197965625	
-0.030303030303030297	59.6551724137931	-2.337059685016966	
0.010101010101010166	59.6551724137931	-2.3295505679573054	
0.05050505050505059	59.6551724137931	-2.3333802804582144	
0.09090909090909106	59.6551724137931	-2.347220693280905	
0.1313131313131315	59.6551724137931	-2.3681572934801727	
0.17171717171717174	59.6551724137931	-2.39077736293347	
0.21212121212121218	59.6551724137931	-2.407086208450159	
0.2525252525252526	59.6551724137931	-2.4092175318834887	
0.29292929292929304	59.6551724137931	-2.3946610931432226	
0.3333333333333334	59.6551724137931	-2.3683476343614087	
0.3737373737373739	59.6551724137931	-2.3386551269795697	
0.41414141414141437	59.6551724137931	-2.3127306420542473	
0.4545454545454546	59.6551724137931	-2.2950439967218608	
0.49494949494949503	59.6551724137931	-2.2880006399293435	
0.5353535353535355	59.6551724137931	-2.2928752834563695	
0.5757575757575759	59.6551724137931	-2.3104813749525266	
0.6161616161616164	59.6551724137931	-2.3415802317210197	
0.6565656565656568	59.6551724137931	-2.3871468482452283	
0.696969696969697	59.6551724137931	-2.4485901666621404	
0.7373737373737375	59.6551724137931	-2.5279961144537446	
0.7777777777777779	59.6551724137931	-2.6284213858536285	
0.8181818181818183	59.6551724137931	-2.754071175043984	
0.8585858585858588	59.6551724137931	-2.9089658170509396	
0.8989898989898992	59.6551724137931	-3.085485789886817	
0.9393939393939394	59.6551724137931	-3.2172889658941566	
0.9797979797979799	59.6551724137931	-3.211029600290821	
1.0202020202020203	59.6551724137931	-3.1454234680552915	
1.060606060606061	59.6551724137931	-3.0998209377731127	
1.1010101010101012	59.6551724137931	-3.0874396685444516	
1.1414141414141414	59.6551724137931	-3.1063766542370543	
1.181818181818182	59.6551724137931	-3.1543844190806656	
1.2222222222222223	59.6551724137931	-3.231001969909303	
1.262626262626263	59.6551724137931	-3.3378682613250428	
1.3030303030303032	59.6551724137931	-3.479212676467833	
1.3434343434343434	59.6551724137931	-3.6632147239854613	
1.383838383838384	59.6551724137931	-3.905548237491916	
1.4242424242424243	59.6551724137931	-4.239970068243393	
1.464646464646465	59.6551724137931	-4.764240216313514	
1.5050505050505052	59.6551724137931	-15.35252977886304	
1.5454545454545459	59.6551724137931	-15.35252977886304	
1.585858585858586	59.6551724137931	-5.010671895103986	
1.6262626262626263	59.6551724137931	-4.670041019566972	
1.666666666666667	59.6551724137931	-4.559705143717042	
1.7070707070707072	59.6551724137931	-4.502945895247914	
1.7474747474747478	59.6551724137931	-3.723474673107256	
1.787878787878788	59.6551724137931	-3.333930671407963	
1.8282828282828287	59.6551724137931	-4.710144945740877	
1.868686868686869	59.6551724137931	-4.864108450901384	
1.9090909090909092	59.6551724137931	-50.0	
1.9494949494949498	59.6551724137931	-5.220218424455764	
1.98989898989899	59.6551724137931	-15.003044776695031	
2.0303030303030307	59.6551724137931	-4.715717138766311	
2.070707070707071	59.6551724137931	-4.300403260266693	
2.111111111111111	59.6551724137931	-4.055121450615855	
2.151515151515152	59.6551724137931	-3.898841369706115	
2.191919191919192	59.6551724137931	-3.8111974482213102	
2.2323232323232327	59.6551724137931	-3.8114558721930627	
2.272727272727273	59.6551724137931	-4.593356908805112	
2.3131313131313136	59.6551724137931	-14.449439791871097	
2.353535353535354	59.6551724137931	-3.651196673427794	
2.393939393939394	59.6551724137931	-3.790271424271664	
2.4343434343434347	59.6551724137931	-4.026048128049248	
2.474747474747475	59.6551724137931	-4.506680915261931	
2.5151515151515156	59.6551724137931	-4.913162960301134	
2.555555555555556	59.6551724137931	-15.653559774527022	
2.5959595959595965	59.6551724137931	-14.750469787535078	
2.6363636363636367	59.6551724137931	-3.549886312793866	
2.676767676767677	59.6551724137931	-4.080525020493646	
2.7171717171717176	59.6551724137931	-4.1572398355188795	
2.757575757575758	59.6551724137931	-3.6418319084690016	
2.7979797979797985	59.6551724137931	-3.417428687164243	
2.8383838383838387	59.6551724137931	-3.2955371745121043	
2.878787878787879	59.6551724137931	-3.2467751961313347	
2.9191919191919196	59.6551724137931	-3.278866730344778	
2.95959595959596	59.6551724137931	-3.45777736841363	
3.0	59.6551724137931	-15.954589770191003	
-1.0	62.758620689655174	-15.653559774527022	
-0.9595959595959596	62.758620689655174	-3.9082627331603987	
-0.9191919191919192	62.758620689655174	-3.614111430853438	
-0.8787878787878788	62.758620689655174	-3.4484054519322194	
-0.8383838383838383	62.758620689655174	-3.3380561972488305	
-0.797979797979798	62.758620689655174	-3.260807402683402	
-0.7575757575757576	62.758620689655174	-3.207439731337812	
-0.7171717171717171	62.758620689655174	-3.17378714141733	
-0.6767676767676767	62.758620689655174	-3.1581140587394896	
-0.6363636363636364	62.758620689655174	-3.1597586177315224	
-0.5959595959595959	62.758620689655174	-3.1773456286510373	
-0.5555555555555556	62.758620689655174	-3.204112220439349	
-0.5151515151515151	62.758620689655174	-3.2172885526259245	
-0.4747474747474747	62.758620689655174	-3.1766301618805484	
-0.43434343434343425	62.758620689655174	-3.071564984075577	
-0.3939393939393939	62.758620689655174	-2.9389110344492524	
-0.3535353535353535	62.758620689655174	-2.809343620149761	
-0.31313131313131304	62.758620689655174	-2.6935254113758207	
-0.2727272727272727	62.758620689655174	-2.5932893370822807	
-0.23232323232323226	62.758620689655174	-2.508085067092817	
-0.19191919191919185	62.758620689655174	-2.437040788562528	
-0.15151515151515146	62.758620689655174	-2.379495773111374	
-0.11111111111111102	62.758620689655174	-2.3350930923082163	
-0.0707070707070706	62.758620689655174	-2.3037576639419157	
-0.030303030303030297	62.758620689655174	-2.2856473021083556	
0.010101010101010166	62.758620689655174	-2.28108742697788	
0.05050505050505059	62.758620689655174	-2.2904571599547725	
0.09090909090909106	62.758620689655174	-2.3139295958407913	
0.1313131313131315	62.758620689655174	-2.350824837108922	
0.17171717171717174	62.758620689655174	-2.3980615533866088	
0.21212121212121218	62.758620689655174	-2.4471326860805442	
0.2525252525252526	62.758620689655174	-2.4814925750728363	
0.29292929292929304	62.758620689655174	-2.4835341057317297	
0.3333333333333334	62.758620689655174	-2.4526800173547736	
0.3737373737373739	62.758620689655174	-2.406034450721273	
0.41414141414141437	62.758620689655174	-2.360364254986692	
0.4545454545454546	62.758620689655174	-2.324476220417486	
0.49494949494949503	62.758620689655174	-2.3016775250810824	
0.5353535353535355	62.758620689655174	-2.292880861254859	
0.5757575757575759	62.758620689655174	-2.2982296210314463	
0.6161616161616164	62.758620689655174	-2.317795140591965	
0.6565656565656568	62.758620689655174	-2.351880521837752	
0.696969696969697	62.758620689655174	-2.4011936158272165	
0.7373737373737375	62.758620689655174	-2.4670119055910074	
0.7777777777777779	62.758620689655174	-2.551411906040878	
0.8181818181818183	62.758620689655174	-2.657615130908189	
0.8585858585858588	62.758620689655174	-2.7903895331227058	
0.8989898989898992	62.758620689655174	-2.9555035908049985	
0.9393939393939394	62.758620689655174	-3.1503454720531088	
0.9797979797979799	62.758620689655174	-3.310309515564813	
1.0202020202020203	62.758620689655174	-3.312441669457376	
1.060606060606061	62.758620689655174	-3.2437161708662097	
1.1010101010101012	62.758620689655174	-3.2003413339381432	
1.1414141414141414	62.758620689655174	-3.195112000436856	
1.181818181818182	62.758620689655174	-3.22491281043337	
1.2222222222222223	62.758620689655174	-3.287342733672062	
1.262626262626263	62.758620689655174	-3.3826255277292145	
1.3030303030303032	62.758620689655174	-3.514031950891436	
1.3434343434343434	62.758620689655174	-3.6890569727070393	
1.383838383838384	62.758620689655174	-3.9228267203974005	
1.4242424242424243	62.758620689655174	-4.248581250168211	
1.464646464646465	62.758620689655174	-4.763486618733637	
1.5050505050505052	62.758620689655174	-50.0	
1.5454545454545459	62.758620689655174	-50.0	
1.585858585858586	62.758620689655174	-4.965878338390374	
1.6262626262626263	62.758620689655174	-4.594483300228036	
1.666666666666667	62.758620689655174	-4.429848401596991	
1.7070707070707072	62.758620689655174	-4.4036604400168295	
1.7474747474747478	62.758620689655174	-4.702802241275795	
1.787878787878788	62.758620689655174	-3.3627887631069404	
1.8282828282828287	62.758620689655174	-4.712771795159315	
1.868686868686869	62.758620689655174	-5.025715048493165	
1.9090909090909092	62.758620689655174	-50.0	
1.9494949494949498	62.758620689655174	-5.2924415424619005	
1.98989898989899	62.758620689655174	-50.0	
2.0303030303030307	62.758620689655174	-4.764551530762863	
2.070707070707071	62.758620689655174	-4.3410982465238686	
2.111111111111111	62.758620689655174	-4.088265251071138	
2.151515151515152	62.758620689655174	-3.9240199102037834	
2.191919191919192	62.758620689655174	-3.8261620637038423	
2.2323232323232327	62.758620689655174	-3.8066517986238892	
2.272727272727273	62.758620689655174	-4.296307575448731	
2.3131313131313136	62.758620689655174	-14.750469787535078	
2.353535353535354	62.758620689655174	-3.6751605843726365	
2.393939393939394	62.758620689655174	-3.7966489966976145	
2.4343434343434347	62.758620689655174	-4.007663345819511	
2.474747474747475	62.758620689655174	-4.415361250375798	
2.5151515151515156	62.758620689655174	-5.305174969709904	
2.555555555555556	62.758620689655174	-15.954589770191003	
2.5959595959595965	62.758620689655174	-14.70201478103105	
2.6363636363636367	62.758620689655174	-3.5790591492399884	
2.676767676767677	62.758620689655174	-4.051586974558092	
2.7171717171717176	62.758620689655174	-4.323374125161152	
2.757575757575758	62.758620689655174	-3.7181239575837663	
2.7979797979797985	62.758620689655174	-3.476167977511206	
2.8383838383838387	62.758620689655174	-3.345823019722099	
2.878787878787879	62.758620689655174	-3.2917434017507174	
2.9191919191919196	62.758620689655174	-3.3200436350606433	
2.95959595959596	62.758620689655174	-3.496055145532783	
3.0	62.758620689655174	-50.0	
-1.0	65.86206896551724	-3.4826147526420934	
-0.9595959595959596	65.86206896551724	-3.480970881533342	
-0.9191919191919192	65.86206896551724	-3.420026558670816	
-0.8787878787878788	65.86206896551724	-3.335078824068379	
-0.8383838383838383	65.86206896551724	-3.251613969968284	
-0.797979797979798	65.86206896551724	-3.178391762072619	
-0.7575757575757576	65.86206896551724	-3.1169470775897543	
-0.7171717171717171	65.86206896551724	-3.0667335650063077	
-0.6767676767676767	65.86206896551724	-3.0267938057414057	
-0.6363636363636364	65.86206896551724	-2.996148178406269	
-0.5959595959595959	65.86206896551724	-2.9737349195483658	
-0.5555555555555556	65.86206896551724	-2.9581259797831105	
-0.5151515151515151	65.86206896551724	-2.947057913230933	
-0.4747474747474747	65.86206896551724	-2.9368642144952295	
-0.43434343434343425	65.86206896551724	-2.9222308033435307	
-0.3939393939393939	65.86206896551724	-2.8972086841971136	
-0.3535353535353535	65.86206896551724	-2.8579948716850634	
-0.31313131313131304	65.86206896551724	-2.8055613654044254	
-0.2727272727272727	65.86206896551724	-2.745123112228354	
-0.23232323232323226	65.86206896551724	-2.6830859625236876	
-0.19191919191919185	65.86206896551724	-2.6246522239007395	
-0.15151515151515146	65.86206896551724	-2.5732005013851142	
-0.11111111111111102	65.86206896551724	-2.530598375384381	
-0.0707070707070706	65.86206896551724	-2.4976181149363863	
-0.030303030303030297	65.86206896551724	-2.4741427234155964	
0.010101010101010166	65.86206896551724	-2.459120761372639	
0.05050505050505059	65.86206896551724	-2.4503344788475365	
0.09090909090909106	65.86206896551724	-2.444190084822153	
0.1313131313131315	65.86206896551724	-2.436009306404295	
0.17171717171717174	65.86206896551724	-2.421393254071969	
0.21212121212121218	65.86206896551724	-2.3983703717237854	
0.2525252525252526	65.86206896551724	-2.368580840587276	
0.29292929292929304	65.86206896551724	-2.336229179543664	
0.3333333333333334	65.86206896551724	-2.305966560700748	
0.3737373737373739	65.86206896551724	-2.2815027748466195	
0.41414141414141437	65.86206896551724	-2.265324653076747	
0.4545454545454546	65.86206896551724	-2.258981923016043	
0.49494949494949503	65.86206896551724	-2.2634754626019817	
0.5353535353535355	65.86206896551724	-2.2795742826499445	
0.5757575757575759	65.86206896551724	-2.3080472227657385	
0.6161616161616164	65.86206896551724	-2.3498441563324413	
0.6565656565656568	65.86206896551724	-2.406268314950293	
0.696969696969697	65.86206896551724	-2.4791790867731733	
0.7373737373737375	65.86206896551724	-2.5712528845241596	
0.7777777777777779	65.86206896551724	-2.6862405412878005	
0.8181818181818183	65.86206896551724	-2.8285715099724946	
0.8585858585858588	65.86206896551724	-2.998055175218259	
0.8989898989898992	65.86206896551724	-3.160068435937206	
0.9393939393939394	65.86206896551724	-3.2102448511458515	
0.9797979797979799	65.86206896551724	-3.154421778052694	
1.0202020202020203	65.86206896551724	-3.096680822119602	
1.060606060606061	65.86206896551724	-3.0696022138477885	
1.1010101010101012	65.86206896551724	-3.074235003503627	
1.1414141414141414	65.86206896551724	-3.1079285471168068	
1.181818181818182	65.86206896551724	-3.1692635816168426	
1.2222222222222223	65.86206896551724	-3.2586440280026725	
1.262626262626263	65.86206896551724	-3.3785073929508944	
1.3030303030303032	65.86206896551724	-3.533941182760224	
1.3434343434343434	65.86206896551724	-3.7342432908529215	
1.383838383838384	65.86206896551724	-3.996709358595099	
1.4242424242424243	65.86206896551724	-4.356481953508506	
1.464646464646465	65.86206896551724	-4.886507329873852	
1.5050505050505052	65.86206896551724	-5.462575043868913	
1.5454545454545459	65.86206896551724	-5.548231524420767	
1.585858585858586	65.86206896551724	-4.89203932122806	
1.6262626262626263	65.86206896551724	-4.655929396393548	
1.666666666666667	65.86206896551724	-4.608560069392149	
1.7070707070707072	65.86206896551724	-4.709453365917713	
1.7474747474747478	65.86206896551724	-4.348416478926992	
1.787878787878788	65.86206896551724	-3.650405475308892	
1.8282828282828287	65.86206896551724	-3.239316776037719	
1.868686868686869	65.86206896551724	-4.704782917670545	
1.9090909090909092	65.86206896551724	-5.6014973722688675	
1.9494949494949498	65.86206896551724	-5.156699988814528	
1.98989898989899	65.86206896551724	-5.797688108608277	
2.0303030303030307	65.86206896551724	-4.7337570906863045	
2.070707070707071	65.86206896551724	-4.296649318812768	
2.111111111111111	65.86206896551724	-4.04843597443385	
2.151515151515152	65.86206896551724	-3.8933495016260635	
2.191919191919192	65.86206896551724	-3.8084757048245734	
2.2323232323232327	65.86206896551724	-3.8131420375609975	
2.272727272727273	65.86206896551724	-4.35124850704554	
2.3131313131313136	65.86206896551724	-5.469605819966596	
2.353535353535354	65.86206896551724	-3.6517673367816736	
2.393939393939394	65.86206896551724	-3.7949939007004043	
2.4343434343434347	65.86206896551724	-4.03508996520334	
2.474747474747475	65.86206896551724	-4.507456122490013	
2.5151515151515156	65.86206896551724	-4.776485984184266	
2.555555555555556	65.86206896551724	-6.511976641522474	
2.5959595959595965	65.86206896551724	-7.109519133891748	
2.6363636363636367	65.86206896551724	-3.5495659036726406	
2.676767676767677	65.86206896551724	-4.093354150974382	
2.7171717171717176	65.86206896551724	-4.0886751719233425	
2.757575757575758	65.86206896551724	-3.6176217061765747	
2.7979797979797985	65.86206896551724	-3.4003651416126486	
2.8383838383838387	65.86206896551724	-3.2812467058205725	
2.878787878787879	65.86206896551724	-3.233820367511758	
2.9191919191919196	65.86206896551724	-3.2665698015126354	
2.95959595959596	65.86206896551724	-3.4457322389468956	
3.0	65.86206896551724	-6.698733256895056	
-1.0	68.9655172413793	-3.080509943979714	
-0.9595959595959596	68.9655172413793	-3.090407975476811	
-0.9191919191919192	68.9655172413793	-3.0886113161932767	
-0.8787878787878788	68.9655172413793	-3.074173734364845	
-0.8383838383838383	68.9655172413793	-3.0485182185688995	
-0.797979797979798	68.9655172413793	-3.0147666495691516	
-0.7575757575757576	68.9655172413793	-2.976474992102037	
-0.7171717171717171	68.9655172413793	-2.9366963062582427	
-0.6767676767676767	68.9655172413793	-2.897662107725755	
-0.6363636363636364	68.9655172413793	-2.8608637408827566	
-0.5959595959595959	68.9655172413793	-2.827265957895562	
-0.5555555555555556	68.9655172413793	-2.7975137359848534	
-0.5151515151515151	68.9655172413793	-2.7720947043455695	
-0.4747474747474747	68.9655172413793	-2.751463642109584	
-0.43434343434343425	68.9655172413793	-2.736147850157941	
-0.3939393939393939	68.9655172413793	-2.7268538147812698	
-0.3535353535353535	68.9655172413793	-2.7245969021259464	
-0.31313131313131304	68.9655172413793	-2.7308826700281874	
-0.2727272727272727	68.9655172413793	-2.7479881500359578	
-0.23232323232323226	68.9655172413793	-2.779439388998629	
-0.19191919191919185	68.9655172413793	-2.8308861592488266	
-0.15151515151515146	68.9655172413793	-2.911715981572465	
-0.11111111111111102	68.9655172413793	-3.03667359458148	
-0.0707070707070706	68.9655172413793	-3.2032265137067166	
-0.030303030303030297	68.9655172413793	-3.199924448143702	
0.010101010101010166	68.9655172413793	-2.9670838413801133	
0.05050505050505059	68.9655172413793	-2.7622703559052746	
0.09090909090909106	68.9655172413793	-2.607337834480594	
0.1313131313131315	68.9655172413793	-2.487954845054625	
0.17171717171717174	68.9655172413793	-2.3945782688170723	
0.21212121212121218	68.9655172413793	-2.3216512905134037	
0.2525252525252526	68.9655172413793	-2.265829311801192	
0.29292929292929304	68.9655172413793	-2.2250182867999784	
0.3333333333333334	68.9655172413793	-2.1978852375069864	
0.3737373737373739	68.9655172413793	-2.1836077439055908	
0.41414141414141437	68.9655172413793	-2.1817495794950537	
0.4545454545454546	68.9655172413793	-2.1922101311208406	
0.49494949494949503	68.9655172413793	-2.2152258332948787	
0.5353535353535355	68.9655172413793	-2.2514209552579247	
0.5757575757575759	68.9655172413793	-2.3019234109922446	
0.6161616161616164	68.9655172413793	-2.3685898406075983	
0.6565656565656568	68.9655172413793	-2.4544455216944385	
0.696969696969697	68.9655172413793	-2.564603674972548	
0.7373737373737375	68.9655172413793	-2.7084115908979234	
0.7777777777777779	68.9655172413793	-2.90530282480924	
0.8181818181818183	68.9655172413793	-3.203084184299947	
0.8585858585858588	68.9655172413793	-3.5847467945731206	
0.8989898989898992	68.9655172413793	-3.3118954953179163	
0.9393939393939394	68.9655172413793	-3.10991415394646	
0.9797979797979799	68.9655172413793	-3.012777762082627	
1.0202020202020203	68.9655172413793	-2.9723528443216067	
1.060606060606061	68.9655172413793	-2.9698646441934953	
1.1010101010101012	68.9655172413793	-2.997108914530293	
1.1414141414141414	68.9655172413793	-3.050501436410585	
1.181818181818182	68.9655172413793	-3.129005181722389	
1.2222222222222223	68.9655172413793	-3.233384486163795	
1.262626262626263	68.9655172413793	-3.366046665079306	
1.3030303030303032	68.9655172413793	-3.5312291031645917	
1.3434343434343434	68.9655172413793	-3.7353655109851385	
1.383838383838384	68.9655172413793	-3.9870135407687024	
1.4242424242424243	68.9655172413793	-4.293855205758178	
1.464646464646465	68.9655172413793	-4.65751262965643	
1.5050505050505052	68.9655172413793	-5.177166507739909	
1.5454545454545459	68.9655172413793	-5.261924553074162	
1.585858585858586	68.9655172413793	-4.81816089737692	
1.6262626262626263	68.9655172413793	-4.694629781076563	
1.666666666666667	68.9655172413793	-4.736361960383332	
1.7070707070707072	68.9655172413793	-4.645120174848157	
1.7474747474747478	68.9655172413793	-4.2215070258507055	
1.787878787878788	68.9655172413793	-3.7920933512772454	
1.8282828282828287	68.9655172413793	-2.908559567614505	
1.868686868686869	68.9655172413793	-4.6488099871383906	
1.9090909090909092	68.9655172413793	-5.21150914418089	
1.9494949494949498	68.9655172413793	-5.042738893371577	
1.98989898989899	68.9655172413793	-5.4409014124089685	
2.0303030303030307	68.9655172413793	-4.723353991895254	
2.070707070707071	68.9655172413793	-4.269775535579089	
2.111111111111111	68.9655172413793	-4.025010086321716	
2.151515151515152	68.9655172413793	-3.8777548471345176	
2.191919191919192	68.9655172413793	-3.8040688735560533	
2.2323232323232327	68.9655172413793	-3.8280337226911283	
2.272727272727273	68.9655172413793	-3.982363664010782	
2.3131313131313136	68.9655172413793	-5.132311702576423	
2.353535353535354	68.9655172413793	-3.6396916825945853	
2.393939393939394	68.9655172413793	-3.801451280644984	
2.4343434343434347	68.9655172413793	-4.058149284239166	
2.474747474747475	68.9655172413793	-4.452395408518805	
2.5151515151515156	68.9655172413793	-4.496778844796069	
2.555555555555556	68.9655172413793	-6.1292279183068255	
2.5959595959595965	68.9655172413793	-6.600114388556671	
2.6363636363636367	68.9655172413793	-3.5276735856349517	
2.676767676767677	68.9655172413793	-4.1148304598753835	
2.7171717171717176	68.9655172413793	-3.8984671252888297	
2.757575757575758	68.9655172413793	-3.524024039346921	
2.7979797979797985	68.9655172413793	-3.330043317142457	
2.8383838383838387	68.9655172413793	-3.2219192075906675	
2.878787878787879	68.9655172413793	-3.1810779932337945	
2.9191919191919196	68.9655172413793	-3.2182480912704046	
2.95959595959596	68.9655172413793	-3.4005596721622227	
3.0	68.9655172413793	-6.39291104633043	
-1.0	72.06896551724138	-2.687959752449867	
-0.9595959595959596	72.06896551724138	-2.701633058998302	
-0.9191919191919192	72.06896551724138	-2.714992975162801	
-0.8787878787878788	72.06896551724138	-2.727290848081533	
-0.8383838383838383	72.06896551724138	-2.737426524013651	
-0.797979797979798	72.06896551724138	-2.7438962307460235	
-0.7575757575757576	72.06896551724138	-2.7448472855526167	
-0.7171717171717171	72.06896551724138	-2.738332414659558	
-0.6767676767676767	72.06896551724138	-2.722791628528034	
-0.6363636363636364	72.06896551724138	-2.697607969680837	
-0.5959595959595959	72.06896551724138	-2.6634202146906456	
-0.5555555555555556	72.06896551724138	-2.6219726594995536	
-0.5151515151515151	72.06896551724138	-2.575612850362726	
-0.4747474747474747	72.06896551724138	-2.526756628030669	
-0.43434343434343425	72.06896551724138	-2.4775479610141704	
-0.3939393939393939	72.06896551724138	-2.429739032341961	
-0.3535353535353535	72.06896551724138	-2.384706091170078	
-0.31313131313131304	72.06896551724138	-2.3435125686773044	
-0.2727272727272727	72.06896551724138	-2.306965238877321	
-0.23232323232323226	72.06896551724138	-2.2756382139221762	
-0.19191919191919185	72.06896551724138	-2.2498542997272613	
-0.15151515151515146	72.06896551724138	-2.22961930165022	
-0.11111111111111102	72.06896551724138	-2.214511674317454	
-0.0707070707070706	72.06896551724138	-2.2035494436259873	
-0.030303030303030297	72.06896551724138	-2.195102223003495	
0.010101010101010166	72.06896551724138	-2.186985557385177	
0.05050505050505059	72.06896551724138	-2.17690125568145	
0.09090909090909106	72.06896551724138	-2.1632261776807438	
0.1313131313131315	72.06896551724138	-2.145780442025124	
0.17171717171717174	72.06896551724138	-2.126016944827251	
0.21212121212121218	72.06896551724138	-2.106479129440442	
0.2525252525252526	72.06896551724138	-2.0899693250727096	
0.29292929292929304	72.06896551724138	-2.0789447739568154	
0.3333333333333334	72.06896551724138	-2.07530046659771	
0.3737373737373739	72.06896551724138	-2.0804203585562417	
0.41414141414141437	72.06896551724138	-2.095337145552772	
0.4545454545454546	72.06896551724138	-2.120905226059978	
0.49494949494949503	72.06896551724138	-2.1579516910530154	
0.5353535353535355	72.06896551724138	-2.207398927359063	
0.5757575757575759	72.06896551724138	-2.270353287416884	
0.6161616161616164	72.06896551724138	-2.3481206639670833	
0.6565656565656568	72.06896551724138	-2.4419872013995447	
0.696969696969697	72.06896551724138	-2.5521946487280034	
0.7373737373737375	72.06896551724138	-2.6743495709502154	
0.7777777777777779	72.06896551724138	-2.7901933685516953	
0.8181818181818183	72.06896551724138	-2.8620172255414187	
0.8585858585858588	72.06896551724138	-2.870762574286287	
0.8989898989898992	72.06896551724138	-2.8478118315155045	
0.9393939393939394	72.06896551724138	-2.827253797292897	
0.9797979797979799	72.06896551724138	-2.8228275828325278	
1.0202020202020203	72.06896551724138	-2.837719912356482	
1.060606060606061	72.06896551724138	-2.8720436635503415	
1.1010101010101012	72.06896551724138	-2.925432979298903	
1.1414141414141414	72.06896551724138	-2.9977629117305544	
1.181818181818182	72.06896551724138	-3.089295390101459	
1.2222222222222223	72.06896551724138	-3.200640441416332	
1.262626262626263	72.06896551724138	-3.3326264697640706	
1.3030303030303032	72.06896551724138	-3.486125112545198	
1.3434343434343434	72.06896551724138	-3.6620833382138525	
1.383838383838384	72.06896551724138	-3.8628493629104748	
1.4242424242424243	72.06896551724138	-4.098070432975742	
1.464646464646465	72.06896551724138	-4.405130604078072	
1.5050505050505052	72.06896551724138	-4.969293826346355	
1.5454545454545459	72.06896551724138	-5.053005196232375	
1.585858585858586	72.06896551724138	-4.734789580752315	
1.6262626262626263	72.06896551724138	-4.744129184632397	
1.666666666666667	72.06896551724138	-4.8191138883659645	
1.7070707070707072	72.06896551724138	-4.439457145914671	
1.7474747474747478	72.06896551724138	-4.0986313827914795	
1.787878787878788	72.06896551724138	-3.8150239175367253	
1.8282828282828287	72.06896551724138	-3.415727754421397	
1.868686868686869	72.06896551724138	-3.730235361855176	
1.9090909090909092	72.06896551724138	-4.889477438520446	
1.9494949494949498	72.06896551724138	-4.870404471510705	
1.98989898989899	72.06896551724138	-5.155210028411724	
2.0303030303030307	72.06896551724138	-4.695009308299559	
2.070707070707071	72.06896551724138	-4.228217495914689	
2.111111111111111	72.06896551724138	-3.9927040750037492	
2.151515151515152	72.06896551724138	-3.859303948885096	
2.191919191919192	72.06896551724138	-3.8033948191385667	
2.2323232323232327	72.06896551724138	-3.847562856408831	
2.272727272727273	72.06896551724138	-3.649338563776975	
2.3131313131313136	72.06896551724138	-4.867424054978812	
2.353535353535354	72.06896551724138	-3.623518932847378	
2.393939393939394	72.06896551724138	-3.81145403229142	
2.4343434343434347	72.06896551724138	-4.055788226014296	
2.474747474747475	72.06896551724138	-4.214577529736523	
2.5151515151515156	72.06896551724138	-4.233285807519224	
2.555555555555556	72.06896551724138	-5.824236234833645	
2.5959595959595965	72.06896551724138	-6.214548259909873	
2.6363636363636367	72.06896551724138	-3.491989403539143	
2.676767676767677	72.06896551724138	-4.077157777439752	
2.7171717171717176	72.06896551724138	-3.6815535122312872	
2.757575757575758	72.06896551724138	-3.38715586342086	
2.7979797979797985	72.06896551724138	-3.221145964736776	
2.8383838383838387	72.06896551724138	-3.127914913583259	
2.878787878787879	72.06896551724138	-3.0965932355813215	
2.9191919191919196	72.06896551724138	-3.1404488167279	
2.95959595959596	72.06896551724138	-3.327716698603286	
3.0	72.06896551724138	-6.158459112040979	
-1.0	75.17241379310344	-2.5513193477044505	
-0.9595959595959596	75.17241379310344	-2.5683631165397216	
-0.9191919191919192	75.17241379310344	-2.5856009715773647	
-0.8787878787878788	75.17241379310344	-2.6039398657203887	
-0.8383838383838383	75.17241379310344	-2.6248520101744783	
-0.797979797979798	75.17241379310344	-2.65048442772742	
-0.7575757575757576	75.17241379310344	-2.68377916626975	
-0.7171717171717171	75.17241379310344	-2.728545969410058	
-0.6767676767676767	75.17241379310344	-2.7889594028182074	
-0.6363636363636364	75.17241379310344	-2.86542596934749	
-0.5959595959595959	75.17241379310344	-2.9338075497281833	
-0.5555555555555556	75.17241379310344	-2.911617229527218	
-0.5151515151515151	75.17241379310344	-2.7729018814006228	
-0.4747474747474747	75.17241379310344	-2.605710750516083	
-0.43434343434343425	75.17241379310344	-2.453802357173281	
-0.3939393939393939	75.17241379310344	-2.322442233804828	
-0.3535353535353535	75.17241379310344	-2.209096841987991	
-0.31313131313131304	75.17241379310344	-2.11092639607376	
-0.2727272727272727	75.17241379310344	-2.0258513590844656	
-0.23232323232323226	75.17241379310344	-1.9524940453490114	
-0.19191919191919185	75.17241379310344	-1.8899939964592487	
-0.15151515151515146	75.17241379310344	-1.8378577337843318	
-0.11111111111111102	75.17241379310344	-1.7958541156928463	
-0.0707070707070706	75.17241379310344	-1.7639448902851678	
-0.030303030303030297	75.17241379310344	-1.7422411010513914	
0.010101010101010166	75.17241379310344	-1.7309798747763492	
0.05050505050505059	75.17241379310344	-1.730519417139278	
0.09090909090909106	75.17241379310344	-1.7413524743431652	
0.1313131313131315	75.17241379310344	-1.7641401560110936	
0.17171717171717174	75.17241379310344	-1.7997680782551602	
0.21212121212121218	75.17241379310344	-1.8494212331510993	
0.2525252525252526	75.17241379310344	-1.9146464480772225	
0.29292929292929304	75.17241379310344	-1.9972562046756395	
0.3333333333333334	75.17241379310344	-2.0984616447262	
0.3737373737373739	75.17241379310344	-2.2148679925473984	
0.41414141414141437	75.17241379310344	-2.325109181031726	
0.4545454545454546	75.17241379310344	-2.376528971757387	
0.49494949494949503	75.17241379310344	-2.34525233388348	
0.5353535353535355	75.17241379310344	-2.280657849775908	
0.5757575757575759	75.17241379310344	-2.222823519844603	
0.6161616161616164	75.17241379310344	-2.1828258873297335	
0.6565656565656568	75.17241379310344	-2.161225834309503	
0.696969696969697	75.17241379310344	-2.15646690737501	
0.7373737373737375	75.17241379310344	-2.1670232770967095	
0.7777777777777779	75.17241379310344	-2.1918124675184907	
0.8181818181818183	75.17241379310344	-2.2302061161784925	
0.8585858585858588	75.17241379310344	-2.281963959290533	
0.8989898989898992	75.17241379310344	-2.3471558442668314	
0.9393939393939394	75.17241379310344	-2.4260590060267413	
0.9797979797979799	75.17241379310344	-2.5189664629516004	
1.0202020202020203	75.17241379310344	-2.6257557040717727	
1.060606060606061	75.17241379310344	-2.7449085015792885	
1.1010101010101012	75.17241379310344	-2.8715711819509018	
1.1414141414141414	75.17241379310344	-2.9952033044698183	
1.181818181818182	75.17241379310344	-3.101462702842853	
1.2222222222222223	75.17241379310344	-3.184047455017889	
1.262626262626263	75.17241379310344	-3.2539068767240904	
1.3030303030303032	75.17241379310344	-3.3302952769609457	
1.3434343434343434	75.17241379310344	-3.4301629931077295	
1.383838383838384	75.17241379310344	-3.5684914763494393	
1.4242424242424243	75.17241379310344	-3.7657697588607824	
1.464646464646465	75.17241379310344	-4.068134805866812	
1.5050505050505052	75.17241379310344	-4.682607167182168	
1.5454545454545459	75.17241379310344	-4.759994895311576	
1.585858585858586	75.17241379310344	-4.575652203822493	
1.6262626262626263	75.17241379310344	-4.9336214396403015	
1.666666666666667	75.17241379310344	-4.448549235513158	
1.7070707070707072	75.17241379310344	-4.038298060317347	
1.7474747474747478	75.17241379310344	-3.8020996466273136	
1.787878787878788	75.17241379310344	-3.6327312694262686	
1.8282828282828287	75.17241379310344	-3.4567273768188436	
1.868686868686869	75.17241379310344	-2.8489871613336732	
1.9090909090909092	75.17241379310344	-4.460916765182914	
1.9494949494949498	75.17241379310344	-4.443247721197187	
1.98989898989899	75.17241379310344	-4.7443490081278865	
2.0303030303030307	75.17241379310344	-4.491770508949459	
2.070707070707071	75.17241379310344	-4.065951414303474	
2.111111111111111	75.17241379310344	-3.8760616181668532	
2.151515151515152	75.17241379310344	-3.7946155180897803	
2.191919191919192	75.17241379310344	-3.7932710368575475	
2.2323232323232327	75.17241379310344	-3.748397881444143	
2.272727272727273	75.17241379310344	-3.156395012672697	
2.3131313131313136	75.17241379310344	-4.474225442098088	
2.353535353535354	75.17241379310344	-3.5587370081708403	
2.393939393939394	75.17241379310344	-3.777646877501659	
2.4343434343434347	75.17241379310344	-3.777998945332914	
2.474747474747475	75.17241379310344	-3.7202678767130384	
2.5151515151515156	75.17241379310344	-3.7956584675013563	
2.555555555555556	75.17241379310344	-5.39613225833635	
2.5959595959595965	75.17241379310344	-5.731938646572141	
2.6363636363636367	75.17241379310344	-3.361886197780504	
2.676767676767677	75.17241379310344	-3.722548008845811	
2.7171717171717176	75.17241379310344	-3.2793054964015678	
2.757575757575758	75.17241379310344	-3.061461702374392	
2.7979797979797985	75.17241379310344	-2.9340073992212745	
2.8383838383838387	75.17241379310344	-2.865452149342854	
2.878787878787879	75.17241379310344	-2.851909750551257	
2.9191919191919196	75.17241379310344	-2.9094178832277757	
2.95959595959596	75.17241379310344	-3.10759122586954	
3.0	75.17241379310344	-5.796923215656541	
-1.0	78.27586206896552	-3.1744350944593642	
-0.9595959595959596	78.27586206896552	-3.1821387817828946	
-0.9191919191919192	78.27586206896552	-3.1643912465446897	
-0.8787878787878788	78.27586206896552	-3.1303935109429015	
-0.8383838383838383	78.27586206896552	-3.091743738060054	
-0.797979797979798	78.27586206896552	-3.057086167452552	
-0.7575757575757576	78.27586206896552	-3.0318249031633115	
-0.7171717171717171	78.27586206896552	-3.0196759092285874	
-0.6767676767676767	78.27586206896552	-3.0240809534516924	
-0.6363636363636364	78.27586206896552	-3.0491085564546685	
-0.5959595959595959	78.27586206896552	-3.0991386739635187	
-0.5555555555555556	78.27586206896552	-3.171663264869258	
-0.5151515151515151	78.27586206896552	-3.2186856521686136	
-0.4747474747474747	78.27586206896552	-3.129728056691133	
-0.43434343434343425	78.27586206896552	-2.9465870422677063	
-0.3939393939393939	78.27586206896552	-2.7677331342389935	
-0.3535353535353535	78.27586206896552	-2.6146643693362694	
-0.31313131313131304	78.27586206896552	-2.485202452992277	
-0.2727272727272727	78.27586206896552	-2.3751219106084545	
-0.23232323232323226	78.27586206896552	-2.281251524098716	
-0.19191919191919185	78.27586206896552	-2.2014970684103012	
-0.15151515151515146	78.27586206896552	-2.1345423567902824	
-0.11111111111111102	78.27586206896552	-2.079609790966823	
-0.0707070707070706	78.27586206896552	-2.036302322393817	
-0.030303030303030297	78.27586206896552	-2.0045058058520464	
0.010101010101010166	78.27586206896552	-1.9843345249834383	
0.05050505050505059	78.27586206896552	-1.976110539097249	
0.09090909090909106	78.27586206896552	-1.9803736865862724	
0.1313131313131315	78.27586206896552	-1.997923394448712	
0.17171717171717174	78.27586206896552	-2.029894902155317	
0.21212121212121218	78.27586206896552	-2.0778638202782536	
0.2525252525252526	78.27586206896552	-2.1439197695706858	
0.29292929292929304	78.27586206896552	-2.230397257853186	
0.3333333333333334	78.27586206896552	-2.3378086345939875	
0.3737373737373739	78.27586206896552	-2.4551677877634366	
0.41414141414141437	78.27586206896552	-2.5348900483790904	
0.4545454545454546	78.27586206896552	-2.517438975868623	
0.49494949494949503	78.27586206896552	-2.439466510261141	
0.5353535353535355	78.27586206896552	-2.3617443503512963	
0.5757575757575759	78.27586206896552	-2.303689714694282	
0.6161616161616164	78.27586206896552	-2.266790510511844	
0.6565656565656568	78.27586206896552	-2.24906813868956	
0.696969696969697	78.27586206896552	-2.2485794561612837	
0.7373737373737375	78.27586206896552	-2.2640198172635047	
0.7777777777777779	78.27586206896552	-2.294743906413246	
0.8181818181818183	78.27586206896552	-2.3407213065764143	
0.8585858585858588	78.27586206896552	-2.4025426666997496	
0.8989898989898992	78.27586206896552	-2.481517889538292	
0.9393939393939394	78.27586206896552	-2.579918987759228	
0.9797979797979799	78.27586206896552	-2.7014812774625523	
1.0202020202020203	78.27586206896552	-2.85241739833518	
1.060606060606061	78.27586206896552	-3.0434314512096674	
1.1010101010101012	78.27586206896552	-3.2920784843458217	
1.1414141414141414	78.27586206896552	-3.5918802537103636	
1.181818181818182	78.27586206896552	-3.6757807128909827	
1.2222222222222223	78.27586206896552	-3.567253019411496	
1.262626262626263	78.27586206896552	-3.5206400959487607	
1.3030303030303032	78.27586206896552	-3.5423137358337846	
1.3434343434343434	78.27586206896552	-3.622450474467184	
1.383838383838384	78.27586206896552	-3.7624055103834504	
1.4242424242424243	78.27586206896552	-3.9781177519978996	
1.464646464646465	78.27586206896552	-4.319551571787109	
1.5050505050505052	78.27586206896552	-5.039487180479444	
1.5454545454545459	78.27586206896552	-5.105131111511105	
1.585858585858586	78.27586206896552	-5.2511772899889255	
1.6262626262626263	78.27586206896552	-4.731014639587946	
1.666666666666667	78.27586206896552	-4.32035281726761	
1.7070707070707072	78.27586206896552	-4.106936089031192	
1.7474747474747478	78.27586206896552	-3.995366147289883	
1.787878787878788	78.27586206896552	-3.962815836828621	
1.8282828282828287	78.27586206896552	-4.033505576296361	
1.868686868686869	78.27586206896552	-4.2650479400845205	
1.9090909090909092	78.27586206896552	-4.724463022102123	
1.9494949494949498	78.27586206896552	-4.324631525810727	
1.98989898989899	78.27586206896552	-4.904814767090842	
2.0303030303030307	78.27586206896552	-4.526533697797372	
2.070707070707071	78.27586206896552	-4.306948240822166	
2.111111111111111	78.27586206896552	-4.227078421264421	
2.151515151515152	78.27586206896552	-4.084708768324143	
2.191919191919192	78.27586206896552	-3.8212626927457958	
2.2323232323232327	78.27586206896552	-3.5293316704716022	
2.272727272727273	78.27586206896552	-3.1081868260466843	
2.3131313131313136	78.27586206896552	-4.623917119981896	
2.353535353535354	78.27586206896552	-3.8605516443068066	
2.393939393939394	78.27586206896552	-3.65307345958094	
2.4343434343434347	78.27586206896552	-3.588834441805183	
2.474747474747475	78.27586206896552	-3.6222034970069346	
2.5151515151515156	78.27586206896552	-3.795184928633887	
2.555555555555556	78.27586206896552	-5.501933904314778	
2.5959595959595965	78.27586206896552	-5.7977263607033	
2.6363636363636367	78.27586206896552	-3.811986468025641	
2.676767676767677	78.27586206896552	-3.561324328656509	
2.7171717171717176	78.27586206896552	-3.3140222180739567	
2.757575757575758	78.27586206896552	-3.1813172900946243	
2.7979797979797985	78.27586206896552	-3.1075116320705907	
2.8383838383838387	78.27586206896552	-3.0795670596081117	
2.878787878787879	78.27586206896552	-3.0994338775742247	
2.9191919191919196	78.27586206896552	-3.1856609136230114	
2.95959595959596	78.27586206896552	-3.4093374895225397	
3.0	78.27586206896552	-5.977060687099553	
-1.0	81.37931034482759	-15.046262017422187	
-0.9595959595959596	81.37931034482759	-3.8538436842460966	
-0.9191919191919192	81.37931034482759	-3.554023283332065	
-0.8787878787878788	81.37931034482759	-3.3815716568632204	
-0.8383838383838383	81.37931034482759	-3.2631058933717174	
-0.797979797979798	81.37931034482759	-3.1759676789161317	
-0.7575757575757576	81.37931034482759	-3.110384029050671	
-0.7171717171717171	81.37931034482759	-3.0614315492026005	
-0.6767676767676767	81.37931034482759	-3.0263862272137283	
-0.6363636363636364	81.37931034482759	-3.0035147152226216	
-0.5959595959595959	81.37931034482759	-2.9911972700382017	
-0.5555555555555556	81.37931034482759	-2.986813663839512	
-0.5151515151515151	81.37931034482759	-2.984965712662222	
-0.4747474747474747	81.37931034482759	-2.9754436220725466	
-0.43434343434343425	81.37931034482759	-2.94441791296835	
-0.3939393939393939	81.37931034482759	-2.8835300192871767	
-0.3535353535353535	81.37931034482759	-2.798457920489505	
-0.31313131313131304	81.37931034482759	-2.7029462524862047	
-0.2727272727272727	81.37931034482759	-2.608359959418015	
-0.23232323232323226	81.37931034482759	-2.5208906041927444	
-0.19191919191919185	81.37931034482759	-2.443238176103001	
-0.15151515151515146	81.37931034482759	-2.376407244551678	
-0.11111111111111102	81.37931034482759	-2.3207033105123425	
-0.0707070707070706	81.37931034482759	-2.2761801771311356	
-0.030303030303030297	81.37931034482759	-2.2428123843896035	
0.010101010101010166	81.37931034482759	-2.2205372033485298	
0.05050505050505059	81.37931034482759	-2.2092252458524264	
0.09090909090909106	81.37931034482759	-2.2085921292015613	
0.1313131313131315	81.37931034482759	-2.2180349579144814	
0.17171717171717174	81.37931034482759	-2.2363599090588897	
0.21212121212121218	81.37931034482759	-2.2613806304520216	
0.2525252525252526	81.37931034482759	-2.289482019426258	
0.29292929292929304	81.37931034482759	-2.315563501274032	
0.3333333333333334	81.37931034482759	-2.3341396376794665	
0.3737373737373739	81.37931034482759	-2.3418277803988774	
0.41414141414141437	81.37931034482759	-2.339451732648417	
0.4545454545454546	81.37931034482759	-2.3314533374468733	
0.49494949494949503	81.37931034482759	-2.323322459456115	
0.5353535353535355	81.37931034482759	-2.3195950377571335	
0.5757575757575759	81.37931034482759	-2.323322095377117	
0.6161616161616164	81.37931034482759	-2.3363680601778105	
0.6565656565656568	81.37931034482759	-2.359868031095564	
0.696969696969697	81.37931034482759	-2.3945818680765445	
0.7373737373737375	81.37931034482759	-2.4411115028706853	
0.7777777777777779	81.37931034482759	-2.500004862811013	
0.8181818181818183	81.37931034482759	-2.571754106440321	
0.8585858585858588	81.37931034482759	-2.656646751211883	
0.8989898989898992	81.37931034482759	-2.7543407958664536	
0.9393939393939394	81.37931034482759	-2.862908022212492	
0.9797979797979799	81.37931034482759	-2.9771112082161295	
1.0202020202020203	81.37931034482759	-3.086782914870308	
1.060606060606061	81.37931034482759	-3.1794517171620766	
1.1010101010101012	81.37931034482759	-3.250420055145194	
1.1414141414141414	81.37931034482759	-3.3089752479887076	
1.181818181818182	81.37931034482759	-3.370525421764213	
1.2222222222222223	81.37931034482759	-3.4477453564099845	
1.262626262626263	81.37931034482759	-3.5495146178807566	
1.3030303030303032	81.37931034482759	-3.6835288239095445	
1.3434343434343434	81.37931034482759	-3.859490070864457	
1.383838383838384	81.37931034482759	-4.093649816914244	
1.4242424242424243	81.37931034482759	-4.419859181765199	
1.464646464646465	81.37931034482759	-4.935661232751237	
1.5050505050505052	81.37931034482759	-15.304074772359012	
1.5454545454545459	81.37931034482759	-50.0	
1.585858585858586	81.37931034482759	-5.146154090778157	
1.6262626262626263	81.37931034482759	-4.779827819499982	
1.666666666666667	81.37931034482759	-4.619696214994257	
1.7070707070707072	81.37931034482759	-4.583306974470491	
1.7474747474747478	81.37931034482759	-4.672363981658066	
1.787878787878788	81.37931034482759	-4.969348631997854	
1.8282828282828287	81.37931034482759	-4.7704249559039065	
1.868686868686869	81.37931034482759	-4.2892116162563765	
1.9090909090909092	81.37931034482759	-50.0	
1.9494949494949498	81.37931034482759	-4.539065092265832	
1.98989898989899	81.37931034482759	-50.0	
2.0303030303030307	81.37931034482759	-4.802791082770483	
2.070707070707071	81.37931034482759	-4.399190782768073	
2.111111111111111	81.37931034482759	-4.135102037517571	
2.151515151515152	81.37931034482759	-3.9516855498780976	
2.191919191919192	81.37931034482759	-3.824818476601758	
2.2323232323232327	81.37931034482759	-3.7436532295705214	
2.272727272727273	81.37931034482759	-3.6916923557996997	
2.3131313131313136	81.37931034482759	-15.05149978319906	
2.353535353535354	81.37931034482759	-3.726628795173281	
2.393939393939394	81.37931034482759	-3.788929082680363	
2.4343434343434347	81.37931034482759	-3.919372333678254	
2.474747474747475	81.37931034482759	-4.139356093693375	
2.5151515151515156	81.37931034482759	-4.509337024640101	
2.555555555555556	81.37931034482759	-16.255619765854984	
2.5959595959595965	81.37931034482759	-14.70201478103105	
2.6363636363636367	81.37931034482759	-3.669287041643381	
2.676767676767677	81.37931034482759	-3.9424698773917366	
2.7171717171717176	81.37931034482759	-4.086939528449406	
2.757575757575758	81.37931034482759	-3.8599459557559515	
2.7979797979797985	81.37931034482759	-3.6351998419269234	
2.8383838383838387	81.37931034482759	-3.4972713040070516	
2.878787878787879	81.37931034482759	-3.4341509023872088	
2.9191919191919196	81.37931034482759	-3.454457505061062	
2.95959595959596	81.37931034482759	-3.623678916683907	
3.0	81.37931034482759	-15.653559774527022	
-1.0	84.48275862068965	-3.4915694333390546	
-0.9595959595959596	84.48275862068965	-3.524557084832121	
-0.9191919191919192	84.48275862068965	-3.503108306058469	
-0.8787878787878788	84.48275862068965	-3.4400978186446594	
-0.8383838383838383	84.48275862068965	-3.363341789354227	
-0.797979797979798	84.48275862068965	-3.2895064352087915	
-0.7575757575757576	84.48275862068965	-3.2243267443093577	
-0.7171717171717171	84.48275862068965	-3.168726071765522	
-0.6767676767676767	84.48275862068965	-3.1219483291008254	
-0.6363636363636364	84.48275862068965	-3.082606083223999	
-0.5959595959595959	84.48275862068965	-3.048885752387686	
-0.5555555555555556	84.48275862068965	-3.0184696801028865	
-0.5151515151515151	84.48275862068965	-2.9884696354794342	
-0.4747474747474747	84.48275862068965	-2.955644382941442	
-0.43434343434343425	84.48275862068965	-2.9171163127360615	
-0.3939393939393939	84.48275862068965	-2.8714332278143075	
-0.3535353535353535	84.48275862068965	-2.819283439545699	
-0.31313131313131304	84.48275862068965	-2.763235207585993	
-0.2727272727272727	84.48275862068965	-2.7067238987591877	
-0.23232323232323226	84.48275862068965	-2.6530646098468758	
-0.19191919191919185	84.48275862068965	-2.604946144356394	
-0.15151515151515146	84.48275862068965	-2.5643425099852712	
-0.11111111111111102	84.48275862068965	-2.5325975476722546	
-0.0707070707070706	84.48275862068965	-2.5104953697531642	
-0.030303030303030297	84.48275862068965	-2.4982082954726357	
0.010101010101010166	84.48275862068965	-2.49504396160958	
0.05050505050505059	84.48275862068965	-2.498932494668114	
0.09090909090909106	84.48275862068965	-2.5057440095502446	
0.1313131313131315	84.48275862068965	-2.5090640227976713	
0.17171717171717174	84.48275862068965	-2.5018234073090757	
0.21212121212121218	84.48275862068965	-2.480243876549788	
0.2525252525252526	84.48275862068965	-2.4467048549882744	
0.29292929292929304	84.48275862068965	-2.4078722213282275	
0.3333333333333334	84.48275862068965	-2.3705877832487645	
0.3737373737373739	84.48275862068965	-2.339658419578462	
0.41414141414141437	84.48275862068965	-2.3178254531003866	
0.4545454545454546	84.48275862068965	-2.3064775343113078	
0.49494949494949503	84.48275862068965	-2.3062944492124458	
0.5353535353535355	84.48275862068965	-2.3176616879909107	
0.5757575757575759	84.48275862068965	-2.3409113281177585	
0.6161616161616164	84.48275862068965	-2.3764632045200718	
0.6565656565656568	84.48275862068965	-2.4249157935717545	
0.696969696969697	84.48275862068965	-2.4871108728920692	
0.7373737373737375	84.48275862068965	-2.564167842507931	
0.7777777777777779	84.48275862068965	-2.6574247402445135	
0.8181818181818183	84.48275862068965	-2.768045631453229	
0.8585858585858588	84.48275862068965	-2.8954927226063436	
0.8989898989898992	84.48275862068965	-3.032653306754316	
0.9393939393939394	84.48275862068965	-3.155771094993454	
0.9797979797979799	84.48275862068965	-3.2279688278512113	
1.0202020202020203	84.48275862068965	-3.246329359524223	
1.060606060606061	84.48275862068965	-3.2480201608211283	
1.1010101010101012	84.48275862068965	-3.2612913530046517	
1.1414141414141414	84.48275862068965	-3.296775551113714	
1.181818181818182	84.48275862068965	-3.3578897259638	
1.2222222222222223	84.48275862068965	-3.446687302043897	
1.262626262626263	84.48275862068965	-3.566132405525847	
1.3030303030303032	84.48275862068965	-3.72143511270126	
1.3434343434343434	84.48275862068965	-3.9218648106107192	
1.383838383838384	84.48275862068965	-4.184650193248327	
1.4242424242424243	84.48275862068965	-4.545132539587383	
1.464646464646465	84.48275862068965	-5.080870390274268	
1.5050505050505052	84.48275862068965	-5.689174566126697	
1.5454545454545459	84.48275862068965	-5.761137185920389	
1.585858585858586	84.48275862068965	-5.091423813898364	
1.6262626262626263	84.48275862068965	-4.845484446033609	
1.666666666666667	84.48275862068965	-4.774346471433305	
1.7070707070707072	84.48275862068965	-4.861457288170278	
1.7474747474747478	84.48275862068965	-5.318387385119819	
1.787878787878788	84.48275862068965	-5.052433855051544	
1.8282828282828287	84.48275862068965	-4.607707978767884	
1.868686868686869	84.48275862068965	-4.404367384298456	
1.9090909090909092	84.48275862068965	-4.624889560146141	
1.9494949494949498	84.48275862068965	-4.326890623801609	
1.98989898989899	84.48275862068965	-5.4403409376407845	
2.0303030303030307	84.48275862068965	-4.841011972597332	
2.070707070707071	84.48275862068965	-4.355685688827031	
2.111111111111111	84.48275862068965	-4.090692528055211	
2.151515151515152	84.48275862068965	-3.9243764445026996	
2.191919191919192	84.48275862068965	-3.8246574438319008	
2.2323232323232327	84.48275862068965	-3.795140948492665	
2.272727272727273	84.48275862068965	-4.095686876038952	
2.3131313131313136	84.48275862068965	-5.276903526811732	
2.353535353535354	84.48275862068965	-3.7087744341802296	
2.393939393939394	84.48275862068965	-3.8191794179069207	
2.4343434343434347	84.48275862068965	-4.015676090228205	
2.474747474747475	84.48275862068965	-4.384342151289918	
2.5151515151515156	84.48275862068965	-5.720600930048362	
2.555555555555556	84.48275862068965	-6.113470553808775	
2.5959595959595965	84.48275862068965	-6.357210956705706	
2.6363636363636367	84.48275862068965	-3.6262631292907086	
2.676767676767677	84.48275862068965	-4.0618938948456496	
2.7171717171717176	84.48275862068965	-4.504622253727317	
2.757575757575758	84.48275862068965	-3.7978914909352666	
2.7979797979797985	84.48275862068965	-3.5404275370881746	
2.8383838383838387	84.48275862068965	-3.4024865337786063	
2.878787878787879	84.48275862068965	-3.343345139764105	
2.9191919191919196	84.48275862068965	-3.3677634824884883	
2.95959595959596	84.48275862068965	-3.5405360414885294	
3.0	84.48275862068965	-6.690039940564171	
-1.0	87.58620689655173	-3.340781724293219	
-0.9595959595959596	87.58620689655173	-3.4276649505625247	
-0.9191919191919192	87.58620689655173	-3.522585606444597	
-0.8787878787878788	87.58620689655173	-3.6127525142575116	
-0.8383838383838383	87.58620689655173	-3.667499166371271	
-0.797979797979798	87.58620689655173	-3.6589915327440266	
-0.7575757575757576	87.58620689655173	-3.602692496876168	
-0.7171717171717171	87.58620689655173	-3.531544300094417	
-0.6767676767676767	87.58620689655173	-3.4612655328705615	
-0.6363636363636364	87.58620689655173	-3.3933249633332894	
-0.5959595959595959	87.58620689655173	-3.323760315724716	
-0.5555555555555556	87.58620689655173	-3.248334954496555	
-0.5151515151515151	87.58620689655173	-3.165517324777569	
-0.4747474747474747	87.58620689655173	-3.0772108745040274	
-0.43434343434343425	87.58620689655173	-2.9873479746214513	
-0.3939393939393939	87.58620689655173	-2.900010299997575	
-0.3535353535353535	87.58620689655173	-2.8184276574455436	
-0.31313131313131304	87.58620689655173	-2.744873064671563	
-0.2727272727272727	87.58620689655173	-2.6809464948809634	
-0.23232323232323226	87.58620689655173	-2.627907059028458	
-0.19191919191919185	87.58620689655173	-2.5869482837044244	
-0.15151515151515146	87.58620689655173	-2.5594275876775345	
-0.11111111111111102	87.58620689655173	-2.547104439749423	
-0.0707070707070706	87.58620689655173	-2.552475063260224	
-0.030303030303030297	87.58620689655173	-2.5793702717728744	
0.010101010101010166	87.58620689655173	-2.634218085466357	
0.05050505050505059	87.58620689655173	-2.7291630303131567	
0.09090909090909106	87.58620689655173	-2.8913877783836957	
0.1313131313131315	87.58620689655173	-3.1928034699610714	
0.17171717171717174	87.58620689655173	-3.311172872138233	
0.21212121212121218	87.58620689655173	-2.923746231552353	
0.2525252525252526	87.58620689655173	-2.7005062155921653	
0.29292929292929304	87.58620689655173	-2.5595297521546825	
0.3333333333333334	87.58620689655173	-2.464563703770306	
0.3737373737373739	87.58620689655173	-2.400496736220627	
0.41414141414141437	87.58620689655173	-2.359822981559392	
0.4545454545454546	87.58620689655173	-2.3384014002432285	
0.49494949494949503	87.58620689655173	-2.333851284851919	
0.5353535353535355	87.58620689655173	-2.3448609673787133	
0.5757575757575759	87.58620689655173	-2.3708770080735744	
0.6161616161616164	87.58620689655173	-2.4119871649751987	
0.6565656565656568	87.58620689655173	-2.468936666328375	
0.696969696969697	87.58620689655173	-2.5432846225057664	
0.7373737373737375	87.58620689655173	-2.637779242450366	
0.7777777777777779	87.58620689655173	-2.757175327959343	
0.8181818181818183	87.58620689655173	-2.9101153054405176	
0.8585858585858588	87.58620689655173	-3.113956348009607	
0.8989898989898992	87.58620689655173	-3.407115004409062	
0.9393939393939394	87.58620689655173	-3.761379081065021	
0.9797979797979799	87.58620689655173	-3.583329201654585	
1.0202020202020203	87.58620689655173	-3.4073972325577353	
1.060606060606061	87.58620689655173	-3.3311157415513675	
1.1010101010101012	87.58620689655173	-3.3135277526541955	
1.1414141414141414	87.58620689655173	-3.3370511195877364	
1.181818181818182	87.58620689655173	-3.3944149832459765	
1.2222222222222223	87.58620689655173	-3.4833455575381715	
1.262626262626263	87.58620689655173	-3.604846742581357	
1.3030303030303032	87.58620689655173	-3.7630251520398144	
1.3434343434343434	87.58620689655173	-3.966083134206955	
1.383838383838384	87.58620689655173	-4.228976843748258	
1.4242424242424243	87.58620689655173	-4.578654332979827	
1.464646464646465	87.58620689655173	-5.05156475488889	
1.5050505050505052	87.58620689655173	-5.6159313025025135	
1.5454545454545459	87.58620689655173	-5.686373724004703	
1.585858585858586	87.58620689655173	-5.128575907401028	
1.6262626262626263	87.58620689655173	-4.926685350216808	
1.666666666666667	87.58620689655173	-4.896756373657586	
1.7070707070707072	87.58620689655173	-5.052439106673413	
1.7474747474747478	87.58620689655173	-5.44839661810795	
1.787878787878788	87.58620689655173	-4.907854611432261	
1.8282828282828287	87.58620689655173	-4.637445787258003	
1.868686868686869	87.58620689655173	-4.54218536983063	
1.9090909090909092	87.58620689655173	-4.885040720823419	
1.9494949494949498	87.58620689655173	-3.5794338010312856	
1.98989898989899	87.58620689655173	-5.241430086447055	
2.0303030303030307	87.58620689655173	-4.782740024486507	
2.070707070707071	87.58620689655173	-4.295201853424905	
2.111111111111111	87.58620689655173	-4.049654448954027	
2.151515151515152	87.58620689655173	-3.9014203663297278	
2.191919191919192	87.58620689655173	-3.82039070134473	
2.2323232323232327	87.58620689655173	-3.81906192478008	
2.272727272727273	87.58620689655173	-4.219899504260018	
2.3131313131313136	87.58620689655173	-5.1402735069345065	
2.353535353535354	87.58620689655173	-3.701579091890229	
2.393939393939394	87.58620689655173	-3.837545196123032	
2.4343434343434347	87.58620689655173	-4.065527587728623	
2.474747474747475	87.58620689655173	-4.4865166213074055	
2.5151515151515156	87.58620689655173	-4.797140280811779	
2.555555555555556	87.58620689655173	-5.95705279653712	
2.5959595959595965	87.58620689655173	-6.182688266761009	
2.6363636363636367	87.58620689655173	-3.6050473071596056	
2.676767676767677	87.58620689655173	-4.122080116816819	
2.7171717171717176	87.58620689655173	-4.124281877400995	
2.757575757575758	87.58620689655173	-3.6681103393541847	
2.7979797979797985	87.58620689655173	-3.4497046486984053	
2.8383838383838387	87.58620689655173	-3.328671519659413	
2.878787878787879	87.58620689655173	-3.27929212496435	
2.9191919191919196	87.58620689655173	-3.3101555724137124	
2.95959595959596	87.58620689655173	-3.4875194669924596	
3.0	87.58620689655173	-6.585565811757652	
-1.0	90.6896551724138	-3.376977084343886	
-0.9595959595959596	90.6896551724138	-3.5522202272051597	
-0.9191919191919192	90.6896551724138	-3.7644154737162734	
-0.8787878787878788	90.6896551724138	-3.804671024396948	
-0.8383838383838383	90.6896551724138	-3.629230521384321	
-0.797979797979798	90.6896551724138	-3.4816293790788118	
-0.7575757575757576	90.6896551724138	-3.3851474077826764	
-0.7171717171717171	90.6896551724138	-3.3288785854432446	
-0.6767676767676767	90.6896551724138	-3.3078267333743456	
-0.6363636363636364	90.6896551724138	-3.324204787200207	
-0.5959595959595959	90.6896551724138	-3.3904635999570023	
-0.5555555555555556	90.6896551724138	-3.545378334625328	
-0.5151515151515151	90.6896551724138	-3.9562537098438266	
-0.4747474747474747	90.6896551724138	-3.758537386674075	
-0.43434343434343425	90.6896551724138	-3.310294553082518	
-0.3939393939393939	90.6896551724138	-3.0566218491674046	
-0.3535353535353535	90.6896551724138	-2.876657692006817	
-0.31313131313131304	90.6896551724138	-2.7377165820518017	
-0.2727272727272727	90.6896551724138	-2.6266271551944134	
-0.23232323232323226	90.6896551724138	-2.5369912846355174	
-0.19191919191919185	90.6896551724138	-2.4654279387478644	
-0.15151515151515146	90.6896551724138	-2.4101444218406725	
-0.11111111111111102	90.6896551724138	-2.3703043739897165	
-0.0707070707070706	90.6896551724138	-2.3457262241936685	
-0.030303030303030297	90.6896551724138	-2.3367414818326524	
0.010101010101010166	90.6896551724138	-2.3441371628222334	
0.05050505050505059	90.6896551724138	-2.3691224739312022	
0.09090909090909106	90.6896551724138	-2.413187072758775	
0.1313131313131315	90.6896551724138	-2.4773871141321786	
0.17171717171717174	90.6896551724138	-2.5593926813737946	
0.21212121212121218	90.6896551724138	-2.6438024907118023	
0.2525252525252526	90.6896551724138	-2.6882819181977755	
0.29292929292929304	90.6896551724138	-2.6581185356137724	
0.3333333333333334	90.6896551724138	-2.5853385584037123	
0.3737373737373739	90.6896551724138	-2.51324456746483	
0.41414141414141437	90.6896551724138	-2.458167727499233	
0.4545454545454546	90.6896551724138	-2.4227238730482012	
0.49494949494949503	90.6896551724138	-2.4059710413634052	
0.5353535353535355	90.6896551724138	-2.4065698603744954	
0.5757575757575759	90.6896551724138	-2.4235609208962026	
0.6161616161616164	90.6896551724138	-2.456527033093978	
0.6565656565656568	90.6896551724138	-2.5056359639410255	
0.696969696969697	90.6896551724138	-2.5717037699385448	
0.7373737373737375	90.6896551724138	-2.656328895029406	
0.7777777777777779	90.6896551724138	-2.7621126081119853	
0.8181818181818183	90.6896551724138	-2.892852863348965	
0.8585858585858588	90.6896551724138	-3.052768192619279	
0.8989898989898992	90.6896551724138	-3.2387926466580104	
0.9393939393939394	90.6896551724138	-3.4026173652696907	
0.9797979797979799	90.6896551724138	-3.4395057200130355	
1.0202020202020203	90.6896551724138	-3.3924044842917764	
1.060606060606061	90.6896551724138	-3.3563613707617166	
1.1010101010101012	90.6896551724138	-3.3536858643543024	
1.1414141414141414	90.6896551724138	-3.3839225411583618	
1.181818181818182	90.6896551724138	-3.4448879468200317	
1.2222222222222223	90.6896551724138	-3.5360785157214845	
1.262626262626263	90.6896551724138	-3.6591681610721287	
1.3030303030303032	90.6896551724138	-3.818475074812617	
1.3434343434343434	90.6896551724138	-4.022127666438394	
1.383838383838384	90.6896551724138	-4.284696189262271	
1.4242424242424243	90.6896551724138	-4.632489200270545	
1.464646464646465	90.6896551724138	-5.105706780510735	
1.5050505050505052	90.6896551724138	-5.7048730784465835	
1.5454545454545459	90.6896551724138	-5.77341692378225	
1.585858585858586	90.6896551724138	-5.2372595726625795	
1.6262626262626263	90.6896551724138	-5.0422586545664325	
1.666666666666667	90.6896551724138	-5.014354585504697	
1.7070707070707072	90.6896551724138	-5.115648262939343	
1.7474747474747478	90.6896551724138	-5.112113643981037	
1.787878787878788	90.6896551724138	-4.868394856931745	
1.8282828282828287	90.6896551724138	-4.712480565853771	
1.868686868686869	90.6896551724138	-4.700126364643333	
1.9090909090909092	90.6896551724138	-5.1505982094203215	
1.9494949494949498	90.6896551724138	-3.7208703084618304	
1.98989898989899	90.6896551724138	-5.182842953499092	
2.0303030303030307	90.6896551724138	-4.542180678799264	
2.070707070707071	90.6896551724138	-4.177089619503303	
2.111111111111111	90.6896551724138	-3.9806997162374853	
2.151515151515152	90.6896551724138	-3.862954153670351	
2.191919191919192	90.6896551724138	-3.8066935686845533	
2.2323232323232327	90.6896551724138	-3.8330898322407307	
2.272727272727273	90.6896551724138	-3.9243207668278735	
2.3131313131313136	90.6896551724138	-5.161967729360967	
2.353535353535354	90.6896551724138	-3.692369640701085	
2.393939393939394	90.6896551724138	-3.85349034727727	
2.4343434343434347	90.6896551724138	-4.098417881825446	
2.474747474747475	90.6896551724138	-4.417527567707921	
2.5151515151515156	90.6896551724138	-4.482301298830626	
2.555555555555556	90.6896551724138	-5.961740938049441	
2.5959595959595965	90.6896551724138	-6.172706215566911	
2.6363636363636367	90.6896551724138	-3.583772149644794	
2.676767676767677	90.6896551724138	-4.156293919440208	
2.7171717171717176	90.6896551724138	-3.8956145129873656	
2.757575757575758	90.6896551724138	-3.5488295741021463	
2.7979797979797985	90.6896551724138	-3.3612061125981083	
2.8383838383838387	90.6896551724138	-3.2552639634052327	
2.878787878787879	90.6896551724138	-3.215110988662672	
2.9191919191919196	90.6896551724138	-3.2522797819374367	
2.95959595959596	90.6896551724138	-3.434252922820692	
3.0	90.6896551724138	-6.640175070246824	
-1.0	93.79310344827586	-16.556649761518965	
-0.9595959595959596	93.79310344827586	-3.369811741608996	
-0.9191919191919192	93.79310344827586	-3.069878131910154	
-0.8787878787878788	93.79310344827586	-2.8973791910307396	
-0.8383838383838383	93.79310344827586	-2.7789974004084548	
-0.797979797979798	93.79310344827586	-2.6921902879022683	
-0.7575757575757576	93.79310344827586	-2.627392283923921	
-0.7171717171717171	93.79310344827586	-2.5800580703481115	
-0.6767676767676767	93.79310344827586	-2.548169533465536	
-0.6363636363636364	93.79310344827586	-2.531349500663495	
-0.5959595959595959	93.79310344827586	-2.530662795701115	
-0.5555555555555556	93.79310344827586	-2.5489325047508404	
-0.5151515151515151	93.79310344827586	-2.5918433558287877	
-0.4747474747474747	93.79310344827586	-2.671037642159211	
-0.43434343434343425	93.79310344827586	-2.8144534292499133	
-0.3939393939393939	93.79310344827586	-3.120569582296048	
-0.3535353535353535	93.79310344827586	-3.547193766392502	
-0.31313131313131304	93.79310344827586	-2.8599889802559106	
-0.2727272727272727	93.79310344827586	-2.57368250518471	
-0.23232323232323226	93.79310344827586	-2.3895586071212795	
-0.19191919191919185	93.79310344827586	-2.2551121916303005	
-0.15151515151515146	93.79310344827586	-2.1520094233073603	
-0.11111111111111102	93.79310344827586	-2.07185666969074	
-0.0707070707070706	93.79310344827586	-2.010236706845798	
-0.030303030303030297	93.79310344827586	-1.9646417943245347	
0.010101010101010166	93.79310344827586	-1.9336024167619756	
0.05050505050505059	93.79310344827586	-1.9162737519640995	
0.09090909090909106	93.79310344827586	-1.912228898266459	
0.1313131313131315	93.79310344827586	-1.9213611394713788	
0.17171717171717174	93.79310344827586	-1.9438550608697218	
0.21212121212121218	93.79310344827586	-1.9802118834834899	
0.2525252525252526	93.79310344827586	-2.031327918571346	
0.29292929292929304	93.79310344827586	-2.0986308687402015	
0.3333333333333334	93.79310344827586	-2.1842621736102106	
0.3737373737373739	93.79310344827586	-2.291163172572509	
0.41414141414141437	93.79310344827586	-2.4221846145490895	
0.4545454545454546	93.79310344827586	-2.5735109464026946	
0.49494949494949503	93.79310344827586	-2.7062721581705964	
0.5353535353535355	93.79310344827586	-2.732245277232446	
0.5757575757575759	93.79310344827586	-2.666254373524901	
0.6161616161616164	93.79310344827586	-2.593776626462441	
0.6565656565656568	93.79310344827586	-2.543244538641038	
0.696969696969697	93.79310344827586	-2.5158340260291654	
0.7373737373737375	93.79310344827586	-2.5082827244012003	
0.7777777777777779	93.79310344827586	-2.5175876281922345	
0.8181818181818183	93.79310344827586	-2.5415561498445824	
0.8585858585858588	93.79310344827586	-2.578681827402554	
0.8989898989898992	93.79310344827586	-2.62797488058818	
0.9393939393939394	93.79310344827586	-2.6888426732117665	
0.9797979797979799	93.79310344827586	-2.761021893140762	
1.0202020202020203	93.79310344827586	-2.8445529869357515	
1.060606060606061	93.79310344827586	-2.939790400259489	
1.1010101010101012	93.79310344827586	-3.0474471278048743	
1.1414141414141414	93.79310344827586	-3.1686779356648294	
1.181818181818182	93.79310344827586	-3.3052146136608	
1.2222222222222223	93.79310344827586	-3.4595840671409595	
1.262626262626263	93.79310344827586	-3.635478608497812	
1.3030303030303032	93.79310344827586	-3.838442096972638	
1.3434343434343434	93.79310344827586	-4.077296458454997	
1.383838383838384	93.79310344827586	-4.36758609458599	
1.4242424242424243	93.79310344827586	-4.741889997779002	
1.464646464646465	93.79310344827586	-5.295320864044478	
1.5050505050505052	93.79310344827586	-15.349163087533556	
1.5454545454545459	93.79310344827586	-50.0	
1.585858585858586	93.79310344827586	-5.511629607543561	
1.6262626262626263	93.79310344827586	-5.096536468919299	
1.666666666666667	93.79310344827586	-4.858142894585813	
1.7070707070707072	93.79310344827586	-4.708857929496843	
1.7474747474747478	93.79310344827586	-4.6277385222358465	
1.787878787878788	93.79310344827586	-4.617381117827437	
1.8282828282828287	93.79310344827586	-4.7055592391448915	
1.868686868686869	93.79310344827586	-5.000468248901959	
1.9090909090909092	93.79310344827586	-15.003044776695031	
1.9494949494949498	93.79310344827586	-4.162971116929839	
1.98989898989899	93.79310344827586	-14.449439791871097	
2.0303030303030307	93.79310344827586	-3.881872309013468	
2.070707070707071	93.79310344827586	-3.7718048423907278	
2.111111111111111	93.79310344827586	-3.7104978768078434	
2.151515151515152	93.79310344827586	-3.6916747918857715	
2.191919191919192	93.79310344827586	-3.729934096042559	
2.2323232323232327	93.79310344827586	-3.860653766741825	
2.272727272727273	93.79310344827586	-3.4140364376527095	
2.3131313131313136	93.79310344827586	-50.0	
2.353535353535354	93.79310344827586	-3.630818275788785	
2.393939393939394	93.79310344827586	-3.8899602013203896	
2.4343434343434347	93.79310344827586	-4.062862706040035	
2.474747474747475	93.79310344827586	-4.009060667986489	
2.5151515151515156	93.79310344827586	-4.041292379895276	
2.555555555555556	93.79310344827586	-50.0	
2.5959595959595965	93.79310344827586	-15.05149978319906	
2.6363636363636367	93.79310344827586	-3.4862116083142505	
2.676767676767677	93.79310344827586	-4.032435011607013	
2.7171717171717176	93.79310344827586	-3.504641520839834	
2.757575757575758	93.79310344827586	-3.2567743401791533	
2.7979797979797985	93.79310344827586	-3.1140132439190125	
2.8383838383838387	93.79310344827586	-3.035227954056978	
2.878787878787879	93.79310344827586	-3.0139758411922686	
2.9191919191919196	93.79310344827586	-3.0653101777255576	
2.95959595959596	93.79310344827586	-3.2583870747695403	
3.0	93.79310344827586	-50.0	
-1.0	96.89655172413794	-3.49016366255095	
-0.9595959595959596	96.89655172413794	-3.579786225426584	
-0.9191919191919192	96.89655172413794	-3.6573206158425755	
-0.8787878787878788	96.89655172413794	-3.6885730046354137	
-0.8383838383838383	96.89655172413794	-3.6556022438214946	
-0.797979797979798	96.89655172413794	-3.5847795952199886	
-0.7575757575757576	96.89655172413794	-3.5068821029492176	
-0.7171717171717171	96.89655172413794	-3.4343370898913763	
-0.6767676767676767	96.89655172413794	-3.3685465399334773	
-0.6363636363636364	96.89655172413794	-3.306834016315983	
-0.5959595959595959	96.89655172413794	-3.2453907171402148	
-0.5555555555555556	96.89655172413794	-3.180830915335975	
-0.5151515151515151	96.89655172413794	-3.111368777493567	
-0.4747474747474747	96.89655172413794	-3.0373724244944333	
-0.43434343434343425	96.89655172413794	-2.9609701633118486	
-0.3939393939393939	96.89655172413794	-2.885073490018257	
-0.3535353535353535	96.89655172413794	-2.812517019743365	
-0.31313131313131304	96.89655172413794	-2.7456568992442505	
-0.2727272727272727	96.89655172413794	-2.6863429610608067	
-0.23232323232323226	96.89655172413794	-2.6360608953381135	
-0.19191919191919185	96.89655172413794	-2.59610879356096	
-0.15151515151515146	96.89655172413794	-2.5677559767839773	
-0.11111111111111102	96.89655172413794	-2.5523764569213845	
-0.0707070707070706	96.89655172413794	-2.551557893536587	
-0.030303030303030297	96.89655172413794	-2.5671561455862166	
0.010101010101010166	96.89655172413794	-2.6011315531423422	
0.05050505050505059	96.89655172413794	-2.6544910778568642	
0.09090909090909106	96.89655172413794	-2.722885875488295	
0.1313131313131315	96.89655172413794	-2.7834830297121003	
0.17171717171717174	96.89655172413794	-2.786642743971156	
0.21212121212121218	96.89655172413794	-2.715715570862555	
0.2525252525252526	96.89655172413794	-2.6174614214617815	
0.29292929292929304	96.89655172413794	-2.5278136606909234	
0.3333333333333334	96.89655172413794	-2.456917403762879	
0.3737373737373739	96.89655172413794	-2.4053097514449466	
0.41414141414141437	96.89655172413794	-2.371442556171232	
0.4545454545454546	96.89655172413794	-2.353722697121735	
0.49494949494949503	96.89655172413794	-2.350951866010133	
0.5353535353535355	96.89655172413794	-2.362376889478533	
0.5757575757575759	96.89655172413794	-2.387667962850414	
0.6161616161616164	96.89655172413794	-2.4269064131382985	
0.6565656565656568	96.89655172413794	-2.4806050227191734	
0.696969696969697	96.89655172413794	-2.549771186262604	
0.7373737373737375	96.89655172413794	-2.636017832718417	
0.7777777777777779	96.89655172413794	-2.741697146913835	
0.8181818181818183	96.89655172413794	-2.869862342320246	
0.8585858585858588	96.89655172413794	-3.0229884546917565	
0.8989898989898992	96.89655172413794	-3.195294125515457	
0.9393939393939394	96.89655172413794	-3.3448490302227114	
0.9797979797979799	96.89655172413794	-3.3938966817470715	
1.0202020202020203	96.89655172413794	-3.3673374635272766	
1.060606060606061	96.89655172413794	-3.341852138550732	
1.1010101010101012	96.89655172413794	-3.343551410218647	
1.1414141414141414	96.89655172413794	-3.3753183184845383	
1.181818181818182	96.89655172413794	-3.436377089876097	
1.2222222222222223	96.89655172413794	-3.5268212526505085	
1.262626262626263	96.89655172413794	-3.6486339848645355	
1.3030303030303032	96.89655172413794	-3.8064087397098763	
1.3434343434343434	96.89655172413794	-4.008793074234044	
1.383838383838384	96.89655172413794	-4.271889152920503	
1.4242424242424243	96.89655172413794	-4.6278669333109885	
1.464646464646465	96.89655172413794	-5.143731990703356	
1.5050505050505052	96.89655172413794	-5.791312301226677	
1.5454545454545459	96.89655172413794	-5.856648320981016	
1.585858585858586	96.89655172413794	-5.227514787244256	
1.6262626262626263	96.89655172413794	-4.991407617917056	
1.666666666666667	96.89655172413794	-4.926907795859348	
1.7070707070707072	96.89655172413794	-5.010222301366467	
1.7474747474747478	96.89655172413794	-5.302667962721408	
1.787878787878788	96.89655172413794	-5.218864232891706	
1.8282828282828287	96.89655172413794	-4.918309574641141	
1.868686868686869	96.89655172413794	-4.865445478515573	
1.9090909090909092	96.89655172413794	-5.433874989764448	
1.9494949494949498	96.89655172413794	-4.378039547849782	
1.98989898989899	96.89655172413794	-4.4870439514786815	
2.0303030303030307	96.89655172413794	-4.359758405578913	
2.070707070707071	96.89655172413794	-4.46115982168977	
2.111111111111111	96.89655172413794	-4.131858385982652	
2.151515151515152	96.89655172413794	-3.9431939610308744	
2.191919191919192	96.89655172413794	-3.8354786802777983	
2.2323232323232327	96.89655172413794	-3.7979099503981955	
2.272727272727273	96.89655172413794	-4.026612087984663	
2.3131313131313136	96.89655172413794	-5.121885747994608	
2.353535353535354	96.89655172413794	-3.7401809183854855	
2.393939393939394	96.89655172413794	-3.845486087453127	
2.4343434343434347	96.89655172413794	-4.037144549051473	
2.474747474747475	96.89655172413794	-4.395555883816476	
2.5151515151515156	96.89655172413794	-6.004662166853784	
2.555555555555556	96.89655172413794	-5.8964869811478495	
2.5959595959595965	96.89655172413794	-6.085555429920069	
2.6363636363636367	96.89655172413794	-3.6615649033046505	
2.676767676767677	96.89655172413794	-4.085631210668542	
2.7171717171717176	96.89655172413794	-4.585079802524208	
2.757575757575758	96.89655172413794	-3.841777146624913	
2.7979797979797985	96.89655172413794	-3.579211283609958	
2.8383838383838387	96.89655172413794	-3.4387693154078303	
2.878787878787879	96.89655172413794	-3.377963790030748	
2.9191919191919196	96.89655172413794	-3.401117654563487	
2.95959595959596	96.89655172413794	-3.5728593277690246	
3.0	96.89655172413794	-6.674757063467459	
-1.0	100.0	-15.857679757182947	
-0.9595959595959596	100.0	-3.7655990177729697	
-0.9191919191919192	100.0	-3.4701362807737732	
-0.8787878787878788	100.0	-3.302940740149876	
-0.8383838383838383	100.0	-3.1909204439152674	
-0.797979797979798	100.0	-3.111847526916176	
-0.7575757575757576	100.0	-3.056609486974098	
-0.7171717171717171	100.0	-3.0213393516130385	
-0.6767676767676767	100.0	-3.005084756495778	
-0.6363636363636364	100.0	-3.009248219499589	
-0.5959595959595959	100.0	-3.0381118620599494	
-0.5555555555555556	100.0	-3.1009669348849833	
-0.5151515151515151	100.0	-3.2184935107930914	
-0.4747474747474747	100.0	-3.441171513065033	
-0.43434343434343425	100.0	-3.653463698514242	
-0.3939393939393939	100.0	-3.271112336298242	
-0.3535353535353535	100.0	-2.9920078642467915	
-0.31313131313131304	100.0	-2.801854647086557	
-0.2727272727272727	100.0	-2.6600760542749877	
-0.23232323232323226	100.0	-2.5498158152245822	
-0.19191919191919185	100.0	-2.4630814434719737	
-0.15151515151515146	100.0	-2.395735742089139	
-0.11111111111111102	100.0	-2.3456038486409785	
-0.0707070707070706	100.0	-2.3116597133864847	
-0.030303030303030297	100.0	-2.293657688674171	
0.010101010101010166	100.0	-2.2919875076624177	
0.05050505050505059	100.0	-2.3076764292997156	
0.09090909090909106	100.0	-2.3425272052107786	
0.1313131313131315	100.0	-2.399411504776616	
0.17171717171717174	100.0	-2.4826782645857293	
0.21212121212121218	100.0	-2.5979235994514607	
0.2525252525252526	100.0	-2.7448514536496793	
0.29292929292929304	100.0	-2.8700212589752283	
0.3333333333333334	100.0	-2.839460442820518	
0.3737373737373739	100.0	-2.716766988675206	
0.41414141414141437	100.0	-2.611369253393814	
0.4545454545454546	100.0	-2.53940687960208	
0.49494949494949503	100.0	-2.4961327580126564	
0.5353535353535355	100.0	-2.4764541053254647	
0.5757575757575759	100.0	-2.4769663444731473	
0.6161616161616164	100.0	-2.495665048568472	
0.6565656565656568	100.0	-2.531591916155829	
0.696969696969697	100.0	-2.584640332014194	
0.7373737373737375	100.0	-2.6555082086270256	
0.7777777777777779	100.0	-2.745779384402906	
0.8181818181818183	100.0	-2.8581091906143072	
0.8585858585858588	100.0	-2.9963294349484926	
0.8989898989898992	100.0	-3.164200118083364	
0.9393939393939394	100.0	-3.3552722809868185	
0.9797979797979799	100.0	-3.51053986695097	
1.0202020202020203	100.0	-3.5356970228497597	
1.060606060606061	100.0	-3.495427667691497	
1.1010101010101012	100.0	-3.472813020005705	
1.1414141414141414	100.0	-3.4846989699341404	
1.181818181818182	100.0	-3.530484104554745	
1.2222222222222223	100.0	-3.608842403326413	
1.262626262626263	100.0	-3.7205386467362938	
1.3030303030303032	100.0	-3.8692117947953015	
1.3434343434343434	100.0	-4.062700051917734	
1.383838383838384	100.0	-4.316528630191877	
1.4242424242424243	100.0	-4.664461022767611	
1.464646464646465	100.0	-5.204395809519995	
1.5050505050505052	100.0	-15.35252977886304	
1.5454545454545459	100.0	-50.0	
1.585858585858586	100.0	-5.5128742037743	
1.6262626262626263	100.0	-5.196535559393165	
1.666666666666667	100.0	-5.106752087430928	
1.7070707070707072	100.0	-5.185825476502656	
1.7474747474747478	100.0	-5.538576606090459	
1.787878787878788	100.0	-5.518944239220169	
1.8282828282828287	100.0	-5.171130248991765	
1.868686868686869	100.0	-5.167056118566621	
1.9090909090909092	100.0	-15.35252977886304	
1.9494949494949498	100.0	-4.757451068612794	
1.98989898989899	100.0	-14.449439791871097	
2.0303030303030307	100.0	-4.236352987007014	
2.070707070707071	100.0	-4.128869388025707	
2.111111111111111	100.0	-3.9554015506761337	
2.151515151515152	100.0	-3.8455959388012046	
2.191919191919192	100.0	-3.7877935700199825	
2.2323232323232327	100.0	-3.7968388326355624	
2.272727272727273	100.0	-3.9758470136131083	
2.3131313131313136	100.0	-14.574378528479397	
2.353535353535354	100.0	-3.716413043730788	
2.393939393939394	100.0	-3.8582657002898917	
2.4343434343434347	100.0	-4.083131605263357	
2.474747474747475	100.0	-4.43287634618965	
2.5151515151515156	100.0	-4.632111676194845	
2.555555555555556	100.0	-16.255619765854984	
2.5959595959595965	100.0	-14.750469787535078	
2.6363636363636367	100.0	-3.628803416290176	
2.676767676767677	100.0	-4.1613499136276255	
2.7171717171717176	100.0	-4.012399650124274	
2.757575757575758	100.0	-3.6335744727773593	
2.7979797979797985	100.0	-3.433334143777877	
2.8383838383838387	100.0	-3.3203063087578917	
2.878787878787879	100.0	-3.2754004601592297	
2.9191919191919196	100.0	-3.309075287195298	
2.95959595959596	100.0	-3.488354419646014	
3.0	100.0	-15.640395305165848	


==> data/fig_penzl_ssk_small.dat <==
z	s	err	
-1.0	10.0	-3.9788564969675044	
-0.9595959595959596	10.0	-4.3065011294561035	
-0.9191919191919192	10.0	-4.681922758231311	
-0.8787878787878788	10.0	-4.181827695957387	
-0.8383838383838383	10.0	-3.9440806233347767	
-0.797979797979798	10.0	-3.8049047770679185	
-0.7575757575757576	10.0	-3.7156048600928107	
-0.7171717171717171	10.0	-3.659344601770942	
-0.6767676767676767	10.0	-3.629602068737775	
-0.6363636363636364	10.0	-3.6248556549397173	
-0.5959595959595959	10.0	-3.6474177168439628	
-0.5555555555555556	10.0	-3.7045213965624657	
-0.5151515151515151	10.0	-3.8129416937783205	
-0.4747474747474747	10.0	-4.012204577605019	
-0.43434343434343425	10.0	-4.274972138144398	
-0.3939393939393939	10.0	-3.9815884584751493	
-0.3535353535353535	10.0	-3.7013193514346665	
-0.31313131313131304	10.0	-3.520036469360615	
-0.2727272727272727	10.0	-3.39506840155366	
-0.23232323232323226	10.0	-3.3084109574306795	
-0.19191919191919185	10.0	-3.2523974044800976	
-0.15151515151515146	10.0	-3.2242391769387435	
-0.11111111111111102	10.0	-3.224270949589511	
-0.0707070707070706	10.0	-3.2558287830140986	
-0.030303030303030297	10.0	-3.3265742117741577	
0.010101010101010166	10.0	-3.452306623075499	
0.05050505050505059	10.0	-3.66137825600168	
0.09090909090909106	10.0	-3.8540359077186332	
0.1313131313131315	10.0	-3.6387138512736246	
0.17171717171717174	10.0	-3.4313651414552435	
0.21212121212121218	10.0	-3.3065890489350007	
0.2525252525252526	10.0	-3.2371800067615655	
0.29292929292929304	10.0	-3.2089146684553462	
0.3333333333333334	10.0	-3.2156429124738093	
0.3737373737373739	10.0	-3.2560034119685217	
0.41414141414141437	10.0	-3.3328585121942655	
0.4545454545454546	10.0	-3.454676377240256	
0.49494949494949503	10.0	-3.6361284893064534	
0.5353535353535355	10.0	-3.839303104841733	
0.5757575757575759	10.0	-3.7633261448251454	
0.6161616161616164	10.0	-3.561381653241419	
0.6565656565656568	10.0	-3.4150344704493594	
0.696969696969697	10.0	-3.3162454109794224	
0.7373737373737375	10.0	-3.252686947195964	
0.7777777777777779	10.0	-3.2205725530187412	
0.8181818181818183	10.0	-3.2245292449929233	
0.8585858585858588	10.0	-3.2843582879427404	
0.8989898989898992	10.0	-3.47317791653442	
0.9393939393939394	10.0	-3.672620204942229	
0.9797979797979799	10.0	-3.1428869413107727	
1.0202020202020203	10.0	-3.5945812817257465	
1.060606060606061	10.0	-3.1270699772611352	
1.1010101010101012	10.0	-3.2080894301859293	
1.1414141414141414	10.0	-3.4061525736731775	
1.181818181818182	10.0	-3.6557856489283704	
1.2222222222222223	10.0	-3.593089606760963	
1.262626262626263	10.0	-3.3985964245864593	
1.3030303030303032	10.0	-3.2785457308979455	
1.3434343434343434	10.0	-3.2163432261851055	
1.383838383838384	10.0	-3.196303706353059	
1.4242424242424243	10.0	-3.2102954449954364	
1.464646464646465	10.0	-3.252088065177984	
1.5050505050505052	10.0	-3.309629271978693	
1.5454545454545459	10.0	-3.3534711369935772	
1.585858585858586	10.0	-3.3459035520632225	
1.6262626262626263	10.0	-3.2918449642970917	
1.666666666666667	10.0	-3.2304829033642	
1.7070707070707072	10.0	-3.1871846909751227	
1.7474747474747478	10.0	-3.1713891557119784	
1.787878787878788	10.0	-3.1875006561761685	
1.8282828282828287	10.0	-3.2405469938654203	
1.868686868686869	10.0	-3.3382193813172276	
1.9090909090909092	10.0	-3.4825199752293545	
1.9494949494949498	10.0	-3.587694995655777	
1.98989898989899	10.0	-3.482122998931398	
2.0303030303030307	10.0	-3.3248074229766575	
2.070707070707071	10.0	-3.2155929978560653	
2.111111111111111	10.0	-3.157391102354401	
2.151515151515152	10.0	-3.149410688040571	
2.191919191919192	10.0	-3.2075527918737947	
2.2323232323232327	10.0	-3.431266163560398	
2.272727272727273	10.0	-3.155373603415532	
2.3131313131313136	10.0	-3.7336679622283153	
2.353535353535354	10.0	-3.292469120849957	
2.393939393939394	10.0	-3.7180240939753566	
2.4343434343434347	10.0	-3.6137912659997657	
2.474747474747475	10.0	-3.358213183380921	
2.5151515151515156	10.0	-3.244179280309493	
2.555555555555556	10.0	-3.2149440315396913	
2.5959595959595965	10.0	-4.385875262907987	
2.6363636363636367	10.0	-3.3434534683874015	
2.676767676767677	10.0	-3.650411576191488	
2.7171717171717176	10.0	-3.606529553536703	
2.757575757575758	10.0	-3.292480249709066	
2.7979797979797985	10.0	-3.119921168325266	
2.8383838383838387	10.0	-3.04279180903157	
2.878787878787879	10.0	-3.05405444364726	
2.9191919191919196	10.0	-3.2039618455546317	
2.95959595959596	10.0	-3.9294464990782814	
3.0	10.0	-3.0749606622587944	
-1.0	13.10344827586207	-3.3089487864538936	
-0.9595959595959596	13.10344827586207	-3.3992572974951165	
-0.9191919191919192	13.10344827586207	-3.5153698478255118	
-0.8787878787878788	13.10344827586207	-3.673646412650953	
-0.8383838383838383	13.10344827586207	-3.9090442296448153	
-0.797979797979798	13.10344827586207	-4.206414576502008	
-0.7575757575757576	13.10344827586207	-4.004976260698147	
-0.7171717171717171	13.10344827586207	-3.7577328470332385	
-0.6767676767676767	13.10344827586207	-3.602457522632473	
-0.6363636363636364	13.10344827586207	-3.4989614285462105	
-0.5959595959595959	13.10344827586207	-3.428470238849061	
-0.5555555555555556	13.10344827586207	-3.3823907285170143	
-0.5151515151515151	13.10344827586207	-3.356756627252129	
-0.4747474747474747	13.10344827586207	-3.3501587611160133	
-0.43434343434343425	13.10344827586207	-3.3630192637721117	
-0.3939393939393939	13.10344827586207	-3.397572056845351	
-0.3535353535353535	13.10344827586207	-3.4585480457536795	
-0.31313131313131304	13.10344827586207	-3.5552582444652137	
-0.2727272727272727	13.10344827586207	-3.7080184480801273	
-0.23232323232323226	13.10344827586207	-3.975256188709458	
-0.19191919191919185	13.10344827586207	-4.671168955408756	
-0.15151515151515146	13.10344827586207	-4.12457983384965	
-0.11111111111111102	13.10344827586207	-3.8353067640186915	
-0.0707070707070706	13.10344827586207	-3.7033698758512568	
-0.030303030303030297	13.10344827586207	-3.6455657909124524	
0.010101010101010166	13.10344827586207	-3.637705203914669	
0.05050505050505059	13.10344827586207	-3.6668674945331023	
0.09090909090909106	13.10344827586207	-3.7132545145892824	
0.1313131313131315	13.10344827586207	-3.734687359244292	
0.17171717171717174	13.10344827586207	-3.6957308613115663	
0.21212121212121218	13.10344827586207	-3.623442496399328	
0.2525252525252526	13.10344827586207	-3.5599132785766443	
0.29292929292929304	13.10344827586207	-3.5229745173046076	
0.3333333333333334	13.10344827586207	-3.51707619564288	
0.3737373737373739	13.10344827586207	-3.543404058204098	
0.41414141414141437	13.10344827586207	-3.603143706182556	
0.4545454545454546	13.10344827586207	-3.6971968722401427	
0.49494949494949503	13.10344827586207	-3.820052360012578	
0.5353535353535355	13.10344827586207	-3.9375451615101467	
0.5757575757575759	13.10344827586207	-3.980572332363593	
0.6161616161616164	13.10344827586207	-3.9586041530987783	
0.6565656565656568	13.10344827586207	-3.94847734047794	
0.696969696969697	13.10344827586207	-3.9933762704904585	
0.7373737373737375	13.10344827586207	-4.127569274887596	
0.7777777777777779	13.10344827586207	-4.424659806883978	
0.8181818181818183	13.10344827586207	-4.401929821563635	
0.8585858585858588	13.10344827586207	-4.0393048778887115	
0.8989898989898992	13.10344827586207	-3.835690787055575	
0.9393939393939394	13.10344827586207	-3.7143339574196963	
0.9797979797979799	13.10344827586207	-3.644217508837623	
1.0202020202020203	13.10344827586207	-3.613442625725333	
1.060606060606061	13.10344827586207	-3.626855041390957	
1.1010101010101012	13.10344827586207	-3.8417214015225887	
1.1414141414141414	13.10344827586207	-3.8311091842181555	
1.181818181818182	13.10344827586207	-3.6342517880613734	
1.2222222222222223	13.10344827586207	-3.576861932187728	
1.262626262626263	13.10344827586207	-3.5307561469184305	
1.3030303030303032	13.10344827586207	-3.4962676196301152	
1.3434343434343434	13.10344827586207	-3.4817778680809734	
1.383838383838384	13.10344827586207	-3.4948330013166773	
1.4242424242424243	13.10344827586207	-3.5443229766512876	
1.464646464646465	13.10344827586207	-3.6463758680716682	
1.5050505050505052	13.10344827586207	-3.842532377843677	
1.5454545454545459	13.10344827586207	-4.310760218053428	
1.585858585858586	13.10344827586207	-4.146911584048135	
1.6262626262626263	13.10344827586207	-3.757735274518211	
1.666666666666667	13.10344827586207	-3.5727597157844047	
1.7070707070707072	13.10344827586207	-3.4719984748952446	
1.7474747474747478	13.10344827586207	-3.4257164999917444	
1.787878787878788	13.10344827586207	-3.425516904948889	
1.8282828282828287	13.10344827586207	-3.473359212688418	
1.868686868686869	13.10344827586207	-3.581021785429989	
1.9090909090909092	13.10344827586207	-3.763396831312271	
1.9494949494949498	13.10344827586207	-3.8608735668182494	
1.98989898989899	13.10344827586207	-3.6430899015579845	
2.0303030303030307	13.10344827586207	-3.4488834001882966	
2.070707070707071	13.10344827586207	-3.326506843918207	
2.111111111111111	13.10344827586207	-3.25926574567123	
2.151515151515152	13.10344827586207	-3.2415564344158505	
2.191919191919192	13.10344827586207	-3.284721925188767	
2.2323232323232327	13.10344827586207	-3.46752564367671	
2.272727272727273	13.10344827586207	-3.4688016674953484	
2.3131313131313136	13.10344827586207	-4.89612848576126	
2.353535353535354	13.10344827586207	-3.487311882817301	
2.393939393939394	13.10344827586207	-4.076772036834576	
2.4343434343434347	13.10344827586207	-3.6486157240482013	
2.474747474747475	13.10344827586207	-3.3904463612007314	
2.5151515151515156	13.10344827586207	-3.280527384491768	
2.555555555555556	13.10344827586207	-3.2648368467761157	
2.5959595959595965	13.10344827586207	-4.518829871155097	
2.6363636363636367	13.10344827586207	-3.247697752142961	
2.676767676767677	13.10344827586207	-3.4933929550208194	
2.7171717171717176	13.10344827586207	-4.1611144560013615	
2.757575757575758	13.10344827586207	-3.7153928903219233	
2.7979797979797985	13.10344827586207	-3.3832188802644385	
2.8383838383838387	13.10344827586207	-3.2615029288901813	
2.878787878787879	13.10344827586207	-3.269109796050914	
2.9191919191919196	13.10344827586207	-3.4812634891759733	
2.95959595959596	13.10344827586207	-3.875408549037429	
3.0	13.10344827586207	-3.055682334242557	
-1.0	16.20689655172414	-3.1635695313033927	
-0.9595959595959596	16.20689655172414	-3.221008809172023	
-0.9191919191919192	16.20689655172414	-3.2883126980607273	
-0.8787878787878788	16.20689655172414	-3.368170887965923	
-0.8383838383838383	16.20689655172414	-3.4643733920841107	
-0.797979797979798	16.20689655172414	-3.5821184791883622	
-0.7575757575757576	16.20689655172414	-3.7267433530170604	
-0.7171717171717171	16.20689655172414	-3.8902126691722763	
-0.6767676767676767	16.20689655172414	-3.9922870494267664	
-0.6363636363636364	16.20689655172414	-3.9373537259605627	
-0.5959595959595959	16.20689655172414	-3.83209506367798	
-0.5555555555555556	16.20689655172414	-3.752699933862978	
-0.5151515151515151	16.20689655172414	-3.7084980693574323	
-0.4747474747474747	16.20689655172414	-3.698480806465894	
-0.43434343434343425	16.20689655172414	-3.724323199956407	
-0.3939393939393939	16.20689655172414	-3.794157548788567	
-0.3535353535353535	16.20689655172414	-3.930444463322088	
-0.31313131313131304	16.20689655172414	-4.203007029285178	
-0.2727272727272727	16.20689655172414	-4.56435945854505	
-0.23232323232323226	16.20689655172414	-4.074404688780334	
-0.19191919191919185	16.20689655172414	-3.8217433834989816	
-0.15151515151515146	16.20689655172414	-3.680364477289642	
-0.11111111111111102	16.20689655172414	-3.6014300525762817	
-0.0707070707070706	16.20689655172414	-3.5696952017039183	
-0.030303030303030297	16.20689655172414	-3.5823467272774567	
0.010101010101010166	16.20689655172414	-3.645764561179752	
0.05050505050505059	16.20689655172414	-3.7812385443996916	
0.09090909090909106	16.20689655172414	-4.048434939382328	
0.1313131313131315	16.20689655172414	-4.251385194422476	
0.17171717171717174	16.20689655172414	-3.874550046283594	
0.21212121212121218	16.20689655172414	-3.6536301076996818	
0.2525252525252526	16.20689655172414	-3.5279231673439453	
0.29292929292929304	16.20689655172414	-3.4581475623939673	
0.3333333333333334	16.20689655172414	-3.4284677445386196	
0.3737373737373739	16.20689655172414	-3.431443491056553	
0.41414141414141437	16.20689655172414	-3.4628300275000883	
0.4545454545454546	16.20689655172414	-3.518194129885649	
0.49494949494949503	16.20689655172414	-3.587524181930718	
0.5353535353535355	16.20689655172414	-3.64653047241706	
0.5757575757575759	16.20689655172414	-3.6614813228180476	
0.6161616161616164	16.20689655172414	-3.6285718617308476	
0.6565656565656568	16.20689655172414	-3.5784350796265443	
0.696969696969697	16.20689655172414	-3.5354166084461824	
0.7373737373737375	16.20689655172414	-3.5082796693949074	
0.7777777777777779	16.20689655172414	-3.498448551644747	
0.8181818181818183	16.20689655172414	-3.505260103983902	
0.8585858585858588	16.20689655172414	-3.5280348448777596	
0.8989898989898992	16.20689655172414	-3.5670859141342697	
0.9393939393939394	16.20689655172414	-3.6247829524049315	
0.9797979797979799	16.20689655172414	-3.7076767969823123	
1.0202020202020203	16.20689655172414	-3.832528607834985	
1.060606060606061	16.20689655172414	-4.050679980094835	
1.1010101010101012	16.20689655172414	-4.492453617267104	
1.1414141414141414	16.20689655172414	-3.9177502977871077	
1.181818181818182	16.20689655172414	-3.419570806192589	
1.2222222222222223	16.20689655172414	-3.602175747575676	
1.262626262626263	16.20689655172414	-4.364853563948728	
1.3030303030303032	16.20689655172414	-4.380718886249255	
1.3434343434343434	16.20689655172414	-4.257054815749928	
1.383838383838384	16.20689655172414	-4.165387393513113	
1.4242424242424243	16.20689655172414	-4.1376384943681	
1.464646464646465	16.20689655172414	-4.130923503783629	
1.5050505050505052	16.20689655172414	-4.073536789667069	
1.5454545454545459	16.20689655172414	-3.9467376932700047	
1.585858585858586	16.20689655172414	-3.808322923981791	
1.6262626262626263	16.20689655172414	-3.6936311437841565	
1.666666666666667	16.20689655172414	-3.610265231691111	
1.7070707070707072	16.20689655172414	-3.558571529492257	
1.7474747474747478	16.20689655172414	-3.539089413567533	
1.787878787878788	16.20689655172414	-3.555031371508363	
1.8282828282828287	16.20689655172414	-3.614774675689478	
1.868686868686869	16.20689655172414	-3.7377670824966707	
1.9090909090909092	16.20689655172414	-3.965778843975281	
1.9494949494949498	16.20689655172414	-4.128494850237933	
1.98989898989899	16.20689655172414	-3.817724432784629	
2.0303030303030307	16.20689655172414	-3.595165987671276	
2.070707070707071	16.20689655172414	-3.462080313757364	
2.111111111111111	16.20689655172414	-3.3880467675221264	
2.151515151515152	16.20689655172414	-3.363925795819333	
2.191919191919192	16.20689655172414	-3.397619372104193	
2.2323232323232327	16.20689655172414	-3.54734129333314	
2.272727272727273	16.20689655172414	-3.632161409401695	
2.3131313131313136	16.20689655172414	-3.988702888839194	
2.353535353535354	16.20689655172414	-3.706825853287427	
2.393939393939394	16.20689655172414	-4.432966620192245	
2.4343434343434347	16.20689655172414	-3.6828702450895032	
2.474747474747475	16.20689655172414	-3.452472104924033	
2.5151515151515156	16.20689655172414	-3.3548178929874184	
2.555555555555556	16.20689655172414	-3.3545962141693306	
2.5959595959595965	16.20689655172414	-4.660029607166637	
2.6363636363636367	16.20689655172414	-3.235725142899839	
2.676767676767677	16.20689655172414	-3.4418963221327994	
2.7171717171717176	16.20689655172414	-3.6881400735420073	
2.757575757575758	16.20689655172414	-3.6726429648622076	
2.7979797979797985	16.20689655172414	-3.4706503356385525	
2.8383838383838387	16.20689655172414	-3.3760517902082405	
2.878787878787879	16.20689655172414	-3.4115890124679624	
2.9191919191919196	16.20689655172414	-3.7128139461140837	
2.95959595959596	16.20689655172414	-3.594528719403298	
3.0	16.20689655172414	-3.040803749928164	
-1.0	19.310344827586206	-3.270424550620445	
-0.9595959595959596	19.310344827586206	-3.3404511150423564	
-0.9191919191919192	19.310344827586206	-3.42443890050672	
-0.8787878787878788	19.310344827586206	-3.5271132314181237	
-0.8383838383838383	19.310344827586206	-3.655233119054765	
-0.797979797979798	19.310344827586206	-3.815314528289976	
-0.7575757575757576	19.310344827586206	-3.985579768148354	
-0.7171717171717171	19.310344827586206	-4.026496187803265	
-0.6767676767676767	19.310344827586206	-3.909864635042327	
-0.6363636363636364	19.310344827586206	-3.7914204517470083	
-0.5959595959595959	19.310344827586206	-3.709972666053362	
-0.5555555555555556	19.310344827586206	-3.6631139784070283	
-0.5151515151515151	19.310344827586206	-3.647371601590197	
-0.4747474747474747	19.310344827586206	-3.6629905527840916	
-0.43434343434343425	19.310344827586206	-3.7152974314610736	
-0.3939393939393939	19.310344827586206	-3.818920367064562	
-0.3535353535353535	19.310344827586206	-4.014608898663905	
-0.31313131313131304	19.310344827586206	-4.458028261460912	
-0.2727272727272727	19.310344827586206	-4.268474069690716	
-0.23232323232323226	19.310344827586206	-3.896739392701418	
-0.19191919191919185	19.310344827586206	-3.7072824042047383	
-0.15151515151515146	19.310344827586206	-3.59741745857824	
-0.11111111111111102	19.310344827586206	-3.53915318480403	
-0.0707070707070706	19.310344827586206	-3.523797363455196	
-0.030303030303030297	19.310344827586206	-3.5516652205418446	
0.010101010101010166	19.310344827586206	-3.6315266503558425	
0.05050505050505059	19.310344827586206	-3.786540469809035	
0.09090909090909106	19.310344827586206	-4.047967073704981	
0.1313131313131315	19.310344827586206	-4.033684718771853	
0.17171717171717174	19.310344827586206	-3.753714323069676	
0.21212121212121218	19.310344827586206	-3.5795376958026117	
0.2525252525252526	19.310344827586206	-3.478040668473175	
0.29292929292929304	19.310344827586206	-3.424541361409432	
0.3333333333333334	19.310344827586206	-3.4068032413146105	
0.3737373737373739	19.310344827586206	-3.4169502472111373	
0.41414141414141437	19.310344827586206	-3.4465168241395356	
0.4545454545454546	19.310344827586206	-3.4817775570023133	
0.49494949494949503	19.310344827586206	-3.5023788754528864	
0.5353535353535355	19.310344827586206	-3.4932270801624026	
0.5757575757575759	19.310344827586206	-3.460260220276082	
0.6161616161616164	19.310344827586206	-3.421549048736758	
0.6565656565656568	19.310344827586206	-3.390343069199306	
0.696969696969697	19.310344827586206	-3.37206962184279	
0.7373737373737375	19.310344827586206	-3.367632573037294	
0.7777777777777779	19.310344827586206	-3.376037448830533	
0.8181818181818183	19.310344827586206	-3.3957996425245565	
0.8585858585858588	19.310344827586206	-3.4258637424826035	
0.8989898989898992	19.310344827586206	-3.4664423547560403	
0.9393939393939394	19.310344827586206	-3.519847060234975	
0.9797979797979799	19.310344827586206	-3.5913698373859257	
1.0202020202020203	19.310344827586206	-3.690742121865115	
1.060606060606061	19.310344827586206	-3.8356564987885657	
1.1010101010101012	19.310344827586206	-4.055577973400595	
1.1414141414141414	19.310344827586206	-4.246912225347518	
1.181818181818182	19.310344827586206	-4.018436647429149	
1.2222222222222223	19.310344827586206	-3.7785540654721816	
1.262626262626263	19.310344827586206	-3.6666543950739308	
1.3030303030303032	19.310344827586206	-3.403898792703731	
1.3434343434343434	19.310344827586206	-3.560961385684009	
1.383838383838384	19.310344827586206	-3.6905852582404384	
1.4242424242424243	19.310344827586206	-3.8348612777093534	
1.464646464646465	19.310344827586206	-4.095099635060762	
1.5050505050505052	19.310344827586206	-5.059541922579014	
1.5454545454545459	19.310344827586206	-4.100537862042583	
1.585858585858586	19.310344827586206	-3.7922338818525407	
1.6262626262626263	19.310344827586206	-3.6274322535615275	
1.666666666666667	19.310344827586206	-3.5297866140512544	
1.7070707070707072	19.310344827586206	-3.477327036393552	
1.7474747474747478	19.310344827586206	-3.462725159610912	
1.787878787878788	19.310344827586206	-3.4859801749076094	
1.8282828282828287	19.310344827586206	-3.5543957960676944	
1.868686868686869	19.310344827586206	-3.689771972134686	
1.9090909090909092	19.310344827586206	-3.9673938992149678	
1.9494949494949498	19.310344827586206	-5.330554451340678	
1.98989898989899	19.310344827586206	-3.9321333070539	
2.0303030303030307	19.310344827586206	-3.6508662962448377	
2.070707070707071	19.310344827586206	-3.5083243102335118	
2.111111111111111	19.310344827586206	-3.4372163831762457	
2.151515151515152	19.310344827586206	-3.4229191628023115	
2.191919191919192	19.310344827586206	-3.4754403433149474	
2.2323232323232327	19.310344827586206	-3.6651228016310853	
2.272727272727273	19.310344827586206	-3.430009573451709	
2.3131313131313136	19.310344827586206	-3.85093464253685	
2.353535353535354	19.310344827586206	-3.7582185912396664	
2.393939393939394	19.310344827586206	-4.373870068252144	
2.4343434343434347	19.310344827586206	-3.6951401931379326	
2.474747474747475	19.310344827586206	-3.4975281931660414	
2.5151515151515156	19.310344827586206	-3.4295705603253173	
2.555555555555556	19.310344827586206	-3.4784834896497214	
2.5959595959595965	19.310344827586206	-4.663252843162012	
2.6363636363636367	19.310344827586206	-3.2810498603076006	
2.676767676767677	19.310344827586206	-3.5386743079952696	
2.7171717171717176	19.310344827586206	-3.610276401760765	
2.757575757575758	19.310344827586206	-3.441368585055508	
2.7979797979797985	19.310344827586206	-3.308456391489644	
2.8383838383838387	19.310344827586206	-3.2604746629596524	
2.878787878787879	19.310344827586206	-3.3170845325886775	
2.9191919191919196	19.310344827586206	-3.5866456249646532	
2.95959595959596	19.310344827586206	-3.5562451192836626	
3.0	19.310344827586206	-3.0240010530065042	
-1.0	22.413793103448278	-3.4336422902684505	
-0.9595959595959596	22.413793103448278	-3.5424009196025077	
-0.9191919191919192	22.413793103448278	-3.6886249308470744	
-0.8787878787878788	22.413793103448278	-3.907055356956591	
-0.8383838383838383	22.413793103448278	-4.32127950036258	
-0.797979797979798	22.413793103448278	-4.3757481600214	
-0.7575757575757576	22.413793103448278	-3.961929990619386	
-0.7171717171717171	22.413793103448278	-3.762440584323516	
-0.6767676767676767	22.413793103448278	-3.642262434802921	
-0.6363636363636364	22.413793103448278	-3.565622880112935	
-0.5959595959595959	22.413793103448278	-3.5192953221690053	
-0.5555555555555556	22.413793103448278	-3.4980282784355397	
-0.5151515151515151	22.413793103448278	-3.5006507677481915	
-0.4747474747474747	22.413793103448278	-3.5291650925220592	
-0.43434343434343425	22.413793103448278	-3.58953818408127	
-0.3939393939393939	22.413793103448278	-3.6951845734034827	
-0.3535353535353535	22.413793103448278	-3.8789315070832124	
-0.31313131313131304	22.413793103448278	-4.231467688490285	
-0.2727272727272727	22.413793103448278	-4.204759069558766	
-0.23232323232323226	22.413793103448278	-3.847510895965926	
-0.19191919191919185	22.413793103448278	-3.6575918410813175	
-0.15151515151515146	22.413793103448278	-3.549374406403172	
-0.11111111111111102	22.413793103448278	-3.4943031910953057	
-0.0707070707070706	22.413793103448278	-3.48344815148807	
-0.030303030303030297	22.413793103448278	-3.5172157212617225	
0.010101010101010166	22.413793103448278	-3.6041301695890406	
0.05050505050505059	22.413793103448278	-3.7609467403278107	
0.09090909090909106	22.413793103448278	-3.945780153493016	
0.1313131313131315	22.413793103448278	-3.835426563530503	
0.17171717171717174	22.413793103448278	-3.6254698799747667	
0.21212121212121218	22.413793103448278	-3.4871539755950347	
0.2525252525252526	22.413793103448278	-3.4073106695104984	
0.29292929292929304	22.413793103448278	-3.3714452567470246	
0.3333333333333334	22.413793103448278	-3.3713348959037073	
0.3737373737373739	22.413793103448278	-3.400493049471748	
0.41414141414141437	22.413793103448278	-3.447862142388869	
0.4545454545454546	22.413793103448278	-3.4885497568237764	
0.49494949494949503	22.413793103448278	-3.488307835679271	
0.5353535353535355	22.413793103448278	-3.4433059132444668	
0.5757575757575759	22.413793103448278	-3.3848206052487355	
0.6161616161616164	22.413793103448278	-3.3378774844917833	
0.6565656565656568	22.413793103448278	-3.31182904378279	
0.696969696969697	22.413793103448278	-3.308535063268211	
0.7373737373737375	22.413793103448278	-3.3271623107394355	
0.7777777777777779	22.413793103448278	-3.365124198005373	
0.8181818181818183	22.413793103448278	-3.416753728945178	
0.8585858585858588	22.413793103448278	-3.4708077514267517	
0.8989898989898992	22.413793103448278	-3.5111155578505944	
0.9393939393939394	22.413793103448278	-3.5274480139409152	
0.9797979797979799	22.413793103448278	-3.5267913844821686	
1.0202020202020203	22.413793103448278	-3.5254651252559364	
1.060606060606061	22.413793103448278	-3.5356113015311994	
1.1010101010101012	22.413793103448278	-3.561310272786981	
1.1414141414141414	22.413793103448278	-3.598691136228095	
1.181818181818182	22.413793103448278	-3.6362936842865072	
1.2222222222222223	22.413793103448278	-3.663278275537431	
1.262626262626263	22.413793103448278	-3.6938169914021035	
1.3030303030303032	22.413793103448278	-3.790336361563262	
1.3434343434343434	22.413793103448278	-3.19208001683634	
1.383838383838384	22.413793103448278	-3.3894720030549865	
1.4242424242424243	22.413793103448278	-3.4712989549588196	
1.464646464646465	22.413793103448278	-3.5713042449060897	
1.5050505050505052	22.413793103448278	-3.7192798463898424	
1.5454545454545459	22.413793103448278	-3.8863905922679542	
1.585858585858586	22.413793103448278	-3.8402857295457613	
1.6262626262626263	22.413793103448278	-3.6561241707840577	
1.666666666666667	22.413793103448278	-3.518894998316962	
1.7070707070707072	22.413793103448278	-3.4365485994454152	
1.7474747474747478	22.413793103448278	-3.4000137792710237	
1.787878787878788	22.413793103448278	-3.406127896515915	
1.8282828282828287	22.413793103448278	-3.458412161935012	
1.868686868686869	22.413793103448278	-3.568045061358757	
1.9090909090909092	22.413793103448278	-3.7421894842611385	
1.9494949494949498	22.413793103448278	-3.815607724648272	
1.98989898989899	22.413793103448278	-3.6178890567384654	
2.0303030303030307	22.413793103448278	-3.4394185924970904	
2.070707070707071	22.413793103448278	-3.327605381777875	
2.111111111111111	22.413793103448278	-3.270460582068813	
2.151515151515152	22.413793103448278	-3.2652145963953725	
2.191919191919192	22.413793103448278	-3.3281793089969307	
2.2323232323232327	22.413793103448278	-3.5645945173213156	
2.272727272727273	22.413793103448278	-3.342278667020525	
2.3131313131313136	22.413793103448278	-4.027391350860372	
2.353535353535354	22.413793103448278	-3.582722700930282	
2.393939393939394	22.413793103448278	-4.453601215335388	
2.4343434343434347	22.413793103448278	-3.60643850149804	
2.474747474747475	22.413793103448278	-3.399367809656153	
2.5151515151515156	22.413793103448278	-3.3344652808614414	
2.555555555555556	22.413793103448278	-3.3965624538136847	
2.5959595959595965	22.413793103448278	-4.527458875455254	
2.6363636363636367	22.413793103448278	-3.2586696823800376	
2.676767676767677	22.413793103448278	-3.7084488875501345	
2.7171717171717176	22.413793103448278	-3.885271970195894	
2.757575757575758	22.413793103448278	-3.4174608411214282	
2.7979797979797985	22.413793103448278	-3.235783882030559	
2.8383838383838387	22.413793103448278	-3.174402183599858	
2.878787878787879	22.413793103448278	-3.2243579120741344	
2.9191919191919196	22.413793103448278	-3.497718545882846	
2.95959595959596	22.413793103448278	-3.6486632456209604	
3.0	22.413793103448278	-2.9901504238982897	
-1.0	25.517241379310345	-3.5316897860804324	
-0.9595959595959596	25.517241379310345	-3.6827323291605025	
-0.9191919191919192	25.517241379310345	-3.914778409141509	
-0.8787878787878788	25.517241379310345	-4.379406034134283	
-0.8383838383838383	25.517241379310345	-4.242191931128776	
-0.797979797979798	25.517241379310345	-3.8752166749234065	
-0.7575757575757576	25.517241379310345	-3.68602637980202	
-0.7171717171717171	25.517241379310345	-3.566769459178401	
-0.6767676767676767	25.517241379310345	-3.4868075628721686	
-0.6363636363636364	25.517241379310345	-3.4341421361835316	
-0.5959595959595959	25.517241379310345	-3.403575622152194	
-0.5555555555555556	25.517241379310345	-3.393286568267426	
-0.5151515151515151	25.517241379310345	-3.403761271990669	
-0.4747474747474747	25.517241379310345	-3.4377827541199615	
-0.43434343434343425	25.517241379310345	-3.5014129944687205	
-0.3939393939393939	25.517241379310345	-3.606871466329747	
-0.3535353535353535	25.517241379310345	-3.780015281953018	
-0.31313131313131304	25.517241379310345	-4.055014913350158	
-0.2727272727272727	25.517241379310345	-4.038952765617984	
-0.23232323232323226	25.517241379310345	-3.7579584539497453	
-0.19191919191919185	25.517241379310345	-3.583025559441575	
-0.15151515151515146	25.517241379310345	-3.4808408682927476	
-0.11111111111111102	25.517241379310345	-3.4297112178543356	
-0.0707070707070706	25.517241379310345	-3.4225033790819936	
-0.030303030303030297	25.517241379310345	-3.4607149826876404	
0.010101010101010166	25.517241379310345	-3.554355222499481	
0.05050505050505059	25.517241379310345	-3.7218802595928513	
0.09090909090909106	25.517241379310345	-3.896117723165726	
0.1313131313131315	25.517241379310345	-3.741023656549809	
0.17171717171717174	25.517241379310345	-3.5326890883787083	
0.21212121212121218	25.517241379310345	-3.400078580103549	
0.2525252525252526	25.517241379310345	-3.3254238452780625	
0.29292929292929304	25.517241379310345	-3.295632165265483	
0.3333333333333334	25.517241379310345	-3.304838583873452	
0.3737373737373739	25.517241379310345	-3.350672564082701	
0.41414141414141437	25.517241379310345	-3.4286387324022534	
0.4545454545454546	25.517241379310345	-3.514124964520727	
0.49494949494949503	25.517241379310345	-3.537254673675532	
0.5353535353535355	25.517241379310345	-3.4687432708157804	
0.5757575757575759	25.517241379310345	-3.3787505177989616	
0.6161616161616164	25.517241379310345	-3.3120240950283977	
0.6565656565656568	25.517241379310345	-3.2777544155317626	
0.696969696969697	25.517241379310345	-3.276348934421943	
0.7373737373737375	25.517241379310345	-3.3079520798737723	
0.7777777777777779	25.517241379310345	-3.3734524768198852	
0.8181818181818183	25.517241379310345	-3.469922887275897	
0.8585858585858588	25.517241379310345	-3.568166432563636	
0.8989898989898992	25.517241379310345	-3.5838501606041953	
0.9393939393939394	25.517241379310345	-3.5012201323916066	
0.9797979797979799	25.517241379310345	-3.40669378099704	
1.0202020202020203	25.517241379310345	-3.33970342587303	
1.060606060606061	25.517241379310345	-3.3049230175143	
1.1010101010101012	25.517241379310345	-3.3001592712090964	
1.1414141414141414	25.517241379310345	-3.322393507916942	
1.181818181818182	25.517241379310345	-3.366864757119362	
1.2222222222222223	25.517241379310345	-3.4227708773173005	
1.262626262626263	25.517241379310345	-3.469242569745222	
1.3030303030303032	25.517241379310345	-3.4895447965247235	
1.3434343434343434	25.517241379310345	-3.510941117923654	
1.383838383838384	25.517241379310345	-3.402580023420425	
1.4242424242424243	25.517241379310345	-3.819796994618684	
1.464646464646465	25.517241379310345	-3.368584408467361	
1.5050505050505052	25.517241379310345	-3.3618027276740583	
1.5454545454545459	25.517241379310345	-3.4106793344412374	
1.585858585858586	25.517241379310345	-3.480141716521058	
1.6262626262626263	25.517241379310345	-3.533393787236554	
1.666666666666667	25.517241379310345	-3.5263906670805127	
1.7070707070707072	25.517241379310345	-3.4719542114446056	
1.7474747474747478	25.517241379310345	-3.417495787497767	
1.787878787878788	25.517241379310345	-3.388008038863068	
1.8282828282828287	25.517241379310345	-3.3893231635249816	
1.868686868686869	25.517241379310345	-3.4157460167965623	
1.9090909090909092	25.517241379310345	-3.4415488226587803	
1.9494949494949498	25.517241379310345	-3.4178355048741653	
1.98989898989899	25.517241379310345	-3.333437016642452	
2.0303030303030307	25.517241379310345	-3.234598379808513	
2.070707070707071	25.517241379310345	-3.155670765352897	
2.111111111111111	25.517241379310345	-3.10895318051571	
2.151515151515152	25.517241379310345	-3.101485548013988	
2.191919191919192	25.517241379310345	-3.1489789486001523	
2.2323232323232327	25.517241379310345	-3.3252730566726503	
2.272727272727273	25.517241379310345	-3.4247869654930003	
2.3131313131313136	25.517241379310345	-4.359372686781312	
2.353535353535354	25.517241379310345	-3.405243493960688	
2.393939393939394	25.517241379310345	-3.7963281496946264	
2.4343434343434347	25.517241379310345	-3.4636262753671496	
2.474747474747475	25.517241379310345	-3.2574482499687067	
2.5151515151515156	25.517241379310345	-3.1722133732773483	
2.555555555555556	25.517241379310345	-3.185061453211269	
2.5959595959595965	25.517241379310345	-4.453454490531395	
2.6363636363636367	25.517241379310345	-3.106047080976815	
2.676767676767677	25.517241379310345	-3.3718124495544024	
2.7171717171717176	25.517241379310345	-3.8188861506340275	
2.757575757575758	25.517241379310345	-3.574922394855608	
2.7979797979797985	25.517241379310345	-3.3034852730335222	
2.8383838383838387	25.517241379310345	-3.2039814601859313	
2.878787878787879	25.517241379310345	-3.232853991154345	
2.9191919191919196	25.517241379310345	-3.4785782710012616	
2.95959595959596	25.517241379310345	-3.552873644004562	
3.0	25.517241379310345	-2.962503417689048	
-1.0	28.620689655172413	-3.5047677701775037	
-0.9595959595959596	28.620689655172413	-3.6643990544833835	
-0.9191919191919192	28.620689655172413	-3.917929845134499	
-0.8787878787878788	28.620689655172413	-4.478003270900191	
-0.8383838383838383	28.620689655172413	-4.126798455411875	
-0.797979797979798	28.620689655172413	-3.7935977904081706	
-0.7575757575757576	28.620689655172413	-3.6164941036183067	
-0.7171717171717171	28.620689655172413	-3.5031450864992495	
-0.6767676767676767	28.620689655172413	-3.426678098415735	
-0.6363636363636364	28.620689655172413	-3.3763392711816604	
-0.5959595959595959	28.620689655172413	-3.3474581748847423	
-0.5555555555555556	28.620689655172413	-3.3384738903149307	
-0.5151515151515151	28.620689655172413	-3.3500067736343544	
-0.4747474747474747	28.620689655172413	-3.384873635468597	
-0.43434343434343425	28.620689655172413	-3.448964909638375	
-0.3939393939393939	28.620689655172413	-3.553493272555589	
-0.3535353535353535	28.620689655172413	-3.7182217342114106	
-0.31313131313131304	28.620689655172413	-3.9331317618164143	
-0.2727272727272727	28.620689655172413	-3.8786780578688047	
-0.23232323232323226	28.620689655172413	-3.6528210601195745	
-0.19191919191919185	28.620689655172413	-3.496705537941204	
-0.15151515151515146	28.620689655172413	-3.401861803360663	
-0.11111111111111102	28.620689655172413	-3.353984816123086	
-0.0707070707070706	28.620689655172413	-3.348182810388553	
-0.030303030303030297	28.620689655172413	-3.3869859232267543	
0.010101010101010166	28.620689655172413	-3.481805195914367	
0.05050505050505059	28.620689655172413	-3.657886103005993	
0.09090909090909106	28.620689655172413	-3.8807724469391567	
0.1313131313131315	28.620689655172413	-3.7163826721869966	
0.17171717171717174	28.620689655172413	-3.483119601483491	
0.21212121212121218	28.620689655172413	-3.340238571942421	
0.2525252525252526	28.620689655172413	-3.2602551369085035	
0.29292929292929304	28.620689655172413	-3.2276121340270167	
0.3333333333333334	28.620689655172413	-3.2366925580598735	
0.3737373737373739	28.620689655172413	-3.2881371252939946	
0.41414141414141437	28.620689655172413	-3.3874766248508483	
0.4545454545454546	28.620689655172413	-3.536457016584654	
0.49494949494949503	28.620689655172413	-3.655295371310906	
0.5353535353535355	28.620689655172413	-3.5657056567368715	
0.5757575757575759	28.620689655172413	-3.4167206687739635	
0.6161616161616164	28.620689655172413	-3.314446811943729	
0.6565656565656568	28.620689655172413	-3.2611495196206692	
0.696969696969697	28.620689655172413	-3.2511383293414804	
0.7373737373737375	28.620689655172413	-3.283681433740004	
0.7777777777777779	28.620689655172413	-3.3644845765119036	
0.8181818181818183	28.620689655172413	-3.506104964204996	
0.8585858585858588	28.620689655172413	-3.691510254341482	
0.8989898989898992	28.620689655172413	-3.6655375106193953	
0.9393939393939394	28.620689655172413	-3.46361913537284	
0.9797979797979799	28.620689655172413	-3.3129766066549884	
1.0202020202020203	28.620689655172413	-3.219243305737265	
1.060606060606061	28.620689655172413	-3.1687678934054713	
1.1010101010101012	28.620689655172413	-3.1540093339259347	
1.1414141414141414	28.620689655172413	-3.1718375106385146	
1.181818181818182	28.620689655172413	-3.221286278621755	
1.2222222222222223	28.620689655172413	-3.2993552093729286	
1.262626262626263	28.620689655172413	-3.3868367227562084	
1.3030303030303032	28.620689655172413	-3.4251539778205977	
1.3434343434343434	28.620689655172413	-3.37809285700249	
1.383838383838384	28.620689655172413	-3.3130350852256645	
1.4242424242424243	28.620689655172413	-3.366387052261016	
1.464646464646465	28.620689655172413	-3.5743717726612507	
1.5050505050505052	28.620689655172413	-3.1655983171799136	
1.5454545454545459	28.620689655172413	-3.160674523687479	
1.585858585858586	28.620689655172413	-3.2138836410718254	
1.6262626262626263	28.620689655172413	-3.312165973478451	
1.666666666666667	28.620689655172413	-3.4590200262452733	
1.7070707070707072	28.620689655172413	-3.6130290625963353	
1.7474747474747478	28.620689655172413	-3.590642430578193	
1.787878787878788	28.620689655172413	-3.4480422719943564	
1.8282828282828287	28.620689655172413	-3.335869405796777	
1.868686868686869	28.620689655172413	-3.266973434304864	
1.9090909090909092	28.620689655172413	-3.228879975262978	
1.9494949494949498	28.620689655172413	-3.2069982867125852	
1.98989898989899	28.620689655172413	-3.1864308695850188	
2.0303030303030307	28.620689655172413	-3.157414214627113	
2.070707070707071	28.620689655172413	-3.1219932621065607	
2.111111111111111	28.620689655172413	-3.0918303499535185	
2.151515151515152	28.620689655172413	-3.081314874615598	
2.191919191919192	28.620689655172413	-3.1084660378224815	
2.2323232323232327	28.620689655172413	-3.224622293279176	
2.272727272727273	28.620689655172413	-3.7790061575286855	
2.3131313131313136	28.620689655172413	-3.7244602623725047	
2.353535353535354	28.620689655172413	-3.2601092120721646	
2.393939393939394	28.620689655172413	-3.455675405485606	
2.4343434343434347	28.620689655172413	-3.401106921939595	
2.474747474747475	28.620689655172413	-3.2402025274593047	
2.5151515151515156	28.620689655172413	-3.138969224558462	
2.555555555555556	28.620689655172413	-3.1062629664172396	
2.5959595959595965	28.620689655172413	-4.507668543309687	
2.6363636363636367	28.620689655172413	-3.041611294244122	
2.676767676767677	28.620689655172413	-3.1979311832894446	
2.7171717171717176	28.620689655172413	-3.3997618912662246	
2.757575757575758	28.620689655172413	-3.5756803507254955	
2.7979797979797985	28.620689655172413	-3.444979681929964	
2.8383838383838387	28.620689655172413	-3.3109306067829958	
2.878787878787879	28.620689655172413	-3.285867635433915	
2.9191919191919196	28.620689655172413	-3.380571170761454	
2.95959595959596	28.620689655172413	-3.3749679700053234	
3.0	28.620689655172413	-3.0110040409783214	
-1.0	31.724137931034484	-3.374888176754906	
-0.9595959595959596	31.724137931034484	-3.5071605349230084	
-0.9191919191919192	31.724137931034484	-3.6993332467684095	
-0.8787878787878788	31.724137931034484	-4.0469845450491215	
-0.8383838383838383	31.724137931034484	-4.710303227507172	
-0.797979797979798	31.724137931034484	-3.918311911294527	
-0.7575757575757576	31.724137931034484	-3.6662029931258107	
-0.7171717171717171	31.724137931034484	-3.521978863770243	
-0.6767676767676767	31.724137931034484	-3.42879230460469	
-0.6363636363636364	31.724137931034484	-3.3680824887478895	
-0.5959595959595959	31.724137931034484	-3.332255029442679	
-0.5555555555555556	31.724137931034484	-3.318423243126346	
-0.5151515151515151	31.724137931034484	-3.3265406141003266	
-0.4747474747474747	31.724137931034484	-3.3590739849905957	
-0.43434343434343425	31.724137931034484	-3.421699032188248	
-0.3939393939393939	31.724137931034484	-3.5251703761902307	
-0.3535353535353535	31.724137931034484	-3.685854948266246	
-0.31313131313131304	31.724137931034484	-3.867817127906272	
-0.2727272727272727	31.724137931034484	-3.7814437725101664	
-0.23232323232323226	31.724137931034484	-3.5731115447121593	
-0.19191919191919185	31.724137931034484	-3.425519363832751	
-0.15151515151515146	31.724137931034484	-3.3334720109624243	
-0.11111111111111102	31.724137931034484	-3.285500685299181	
-0.0707070707070706	31.724137931034484	-3.2775468746766734	
-0.030303030303030297	31.724137931034484	-3.3120330070095507	
0.010101010101010166	31.724137931034484	-3.3995994245605585	
0.05050505050505059	31.724137931034484	-3.5665130143973536	
0.09090909090909106	31.724137931034484	-3.8371379601643363	
0.1313131313131315	31.724137931034484	-3.7550462440306123	
0.17171717171717174	31.724137931034484	-3.4836653840951426	
0.21212121212121218	31.724137931034484	-3.3214889783634014	
0.2525252525252526	31.724137931034484	-3.2312537949442914	
0.29292929292929304	31.724137931034484	-3.1924093646427485	
0.3333333333333334	31.724137931034484	-3.1979931611518078	
0.3737373737373739	31.724137931034484	-3.2496016682417257	
0.41414141414141437	31.724137931034484	-3.3589959381228622	
0.4545454545454546	31.724137931034484	-3.559528770384467	
0.49494949494949503	31.724137931034484	-3.8987492800396346	
0.5353535353535355	31.724137931034484	-3.74170234520073	
0.5757575757575759	31.724137931034484	-3.467098206812658	
0.6161616161616164	31.724137931034484	-3.320138020603648	
0.6565656565656568	31.724137931034484	-3.246182876253039	
0.696969696969697	31.724137931034484	-3.22479731834077	
0.7373737373737375	31.724137931034484	-3.2514226500046486	
0.7777777777777779	31.724137931034484	-3.333150792650485	
0.8181818181818183	31.724137931034484	-3.4966225639523283	
0.8585858585858588	31.724137931034484	-3.817089988797962	
0.8989898989898992	31.724137931034484	-3.8386934423183954	
0.9393939393939394	31.724137931034484	-3.4826279560917452	
0.9797979797979799	31.724137931034484	-3.2883989484506926	
1.0202020202020203	31.724137931034484	-3.176662709134681	
1.060606060606061	31.724137931034484	-3.1165578326977212	
1.1010101010101012	31.724137931034484	-3.09663986261554	
1.1414141414141414	31.724137931034484	-3.113793178337592	
1.181818181818182	31.724137931034484	-3.170541376816873	
1.2222222222222223	31.724137931034484	-3.275265211607821	
1.262626262626263	31.724137931034484	-3.438738217978951	
1.3030303030303032	31.724137931034484	-3.597307274827176	
1.3434343434343434	31.724137931034484	-3.5032857473377406	
1.383838383838384	31.724137931034484	-3.3347825589478965	
1.4242424242424243	31.724137931034484	-3.237641948067434	
1.464646464646465	31.724137931034484	-3.267549862568588	
1.5050505050505052	31.724137931034484	-3.498205998163992	
1.5454545454545459	31.724137931034484	-3.0390599657135824	
1.585858585858586	31.724137931034484	-3.087368440280071	
1.6262626262626263	31.724137931034484	-3.1918362081184335	
1.666666666666667	31.724137931034484	-3.375324294131513	
1.7070707070707072	31.724137931034484	-3.762533755868817	
1.7474747474747478	31.724137931034484	-4.096373036905814	
1.787878787878788	31.724137931034484	-3.504384820407808	
1.8282828282828287	31.724137931034484	-3.2975924384419972	
1.868686868686869	31.724137931034484	-3.197026240343819	
1.9090909090909092	31.724137931034484	-3.156982375355286	
1.9494949494949498	31.724137931034484	-3.163019639985914	
1.98989898989899	31.724137931034484	-3.209869200944257	
2.0303030303030307	31.724137931034484	-3.2917805760161984	
2.070707070707071	31.724137931034484	-3.3825887836813253	
2.111111111111111	31.724137931034484	-3.4122448561862426	
2.151515151515152	31.724137931034484	-3.3601077316719263	
2.191919191919192	31.724137931034484	-3.3061728455517496	
2.2323232323232327	31.724137931034484	-3.3268097354265094	
2.272727272727273	31.724137931034484	-3.5940514599103732	
2.3131313131313136	31.724137931034484	-3.660874838766893	
2.353535353535354	31.724137931034484	-3.1759864563628257	
2.393939393939394	31.724137931034484	-3.330204682749292	
2.4343434343434347	31.724137931034484	-3.5201223073987693	
2.474747474747475	31.724137931034484	-3.533809723921758	
2.5151515151515156	31.724137931034484	-3.3599669682393	
2.555555555555556	31.724137931034484	-3.207973392673202	
2.5959595959595965	31.724137931034484	-4.636865227004156	
2.6363636363636367	31.724137931034484	-3.2467625768173662	
2.676767676767677	31.724137931034484	-3.3013885487459267	
2.7171717171717176	31.724137931034484	-3.3701417550500845	
2.757575757575758	31.724137931034484	-3.4210345347421844	
2.7979797979797985	31.724137931034484	-3.3745696276224173	
2.8383838383838387	31.724137931034484	-3.286531356344349	
2.878787878787879	31.724137931034484	-3.2385836654412	
2.9191919191919196	31.724137931034484	-3.266536721815809	
2.95959595959596	31.724137931034484	-3.3892331962765274	
3.0	31.724137931034484	-3.331334621180104	
-1.0	34.827586206896555	-3.23226034779534	
-0.9595959595959596	34.827586206896555	-3.335862047364833	
-0.9191919191919192	34.827586206896555	-3.4730800465437945	
-0.8787878787878788	34.827586206896555	-3.6721692843165314	
-0.8383838383838383	34.827586206896555	-4.025028638417732	
-0.797979797979798	34.827586206896555	-4.343291678452243	
-0.7575757575757576	34.827586206896555	-3.8446916729904785	
-0.7171717171717171	34.827586206896555	-3.6195940568098237	
-0.6767676767676767	34.827586206896555	-3.488750635956312	
-0.6363636363636364	34.827586206896555	-3.4065516984622377	
-0.5959595959595959	34.827586206896555	-3.357079437318151	
-0.5555555555555556	34.827586206896555	-3.334104229076171	
-0.5151515151515151	34.827586206896555	-3.3360629396259744	
-0.4747474747474747	34.827586206896555	-3.3647982338442217	
-0.43434343434343425	34.827586206896555	-3.426057483305958	
-0.3939393939393939	34.827586206896555	-3.5317514663293044	
-0.3535353535353535	34.827586206896555	-3.7016953390276	
-0.31313131313131304	34.827586206896555	-3.8903035338929213	
-0.2727272727272727	34.827586206896555	-3.7593020489231903	
-0.23232323232323226	34.827586206896555	-3.538026345508979	
-0.19191919191919185	34.827586206896555	-3.3878463528918963	
-0.15151515151515146	34.827586206896555	-3.2936944543394557	
-0.11111111111111102	34.827586206896555	-3.242736440490934	
-0.0707070707070706	34.827586206896555	-3.230295700140586	
-0.030303030303030297	34.827586206896555	-3.2577809394981636	
0.010101010101010166	34.827586206896555	-3.33363008522438	
0.05050505050505059	34.827586206896555	-3.479575669612276	
0.09090909090909106	34.827586206896555	-3.7428428149494306	
0.1313131313131315	34.827586206896555	-3.864944011234028	
0.17171717171717174	34.827586206896555	-3.5555277717327187	
0.21212121212121218	34.827586206896555	-3.3640056107200227	
0.2525252525252526	34.827586206896555	-3.260169595736782	
0.29292929292929304	34.827586206896555	-3.214823224456334	
0.3333333333333334	34.827586206896555	-3.2182547435723383	
0.3737373737373739	34.827586206896555	-3.27204674704726	
0.41414141414141437	34.827586206896555	-3.391694363187033	
0.4545454545454546	34.827586206896555	-3.632610678681903	
0.49494949494949503	34.827586206896555	-4.426534135528277	
0.5353535353535355	34.827586206896555	-3.7728283544074146	
0.5757575757575759	34.827586206896555	-3.4523740943888526	
0.6161616161616164	34.827586206896555	-3.3009537029118934	
0.6565656565656568	34.827586206896555	-3.2257206488356207	
0.696969696969697	34.827586206896555	-3.2029813166327155	
0.7373737373737375	34.827586206896555	-3.227384034288165	
0.7777777777777779	34.827586206896555	-3.3053783758832513	
0.8181818181818183	34.827586206896555	-3.463660485929718	
0.8585858585858588	34.827586206896555	-3.8139348481457107	
0.8989898989898992	34.827586206896555	-4.239514326807417	
0.9393939393939394	34.827586206896555	-3.571036344196854	
0.9797979797979799	34.827586206896555	-3.3384954865692347	
1.0202020202020203	34.827586206896555	-3.2152946384794068	
1.060606060606061	34.827586206896555	-3.1520392733575386	
1.1010101010101012	34.827586206896555	-3.133606876051466	
1.1414141414141414	34.827586206896555	-3.1567441076395375	
1.181818181818182	34.827586206896555	-3.2267639991806547	
1.2222222222222223	34.827586206896555	-3.362977574482581	
1.262626262626263	34.827586206896555	-3.6313565858474153	
1.3030303030303032	34.827586206896555	-4.630871216122625	
1.3434343434343434	34.827586206896555	-3.687146628502935	
1.383838383838384	34.827586206896555	-3.404801890579881	
1.4242424242424243	34.827586206896555	-3.278423429328505	
1.464646464646465	34.827586206896555	-3.2465621584451316	
1.5050505050505052	34.827586206896555	-3.3792977664663564	
1.5454545454545459	34.827586206896555	-3.2277424573839864	
1.585858585858586	34.827586206896555	-3.1005849384443707	
1.6262626262626263	34.827586206896555	-3.2170314437625898	
1.666666666666667	34.827586206896555	-3.3945690385692724	
1.7070707070707072	34.827586206896555	-3.611503919139997	
1.7474747474747478	34.827586206896555	-3.5994723853829447	
1.787878787878788	34.827586206896555	-3.423627914098927	
1.8282828282828287	34.827586206896555	-3.307885605193906	
1.868686868686869	34.827586206896555	-3.2557644968482133	
1.9090909090909092	34.827586206896555	-3.257109038983026	
1.9494949494949498	34.827586206896555	-3.3108138017487914	
1.98989898989899	34.827586206896555	-3.423973227491821	
2.0303030303030307	34.827586206896555	-3.5950948123352147	
2.070707070707071	34.827586206896555	-3.6691412946889845	
2.111111111111111	34.827586206896555	-3.51446294527811	
2.151515151515152	34.827586206896555	-3.3771386550266067	
2.191919191919192	34.827586206896555	-3.3187332360195394	
2.2323232323232327	34.827586206896555	-3.3790710745390276	
2.272727272727273	34.827586206896555	-3.490807941307594	
2.3131313131313136	34.827586206896555	-4.0482943913347045	
2.353535353535354	34.827586206896555	-3.1958977139427387	
2.393939393939394	34.827586206896555	-3.420278530359682	
2.4343434343434347	34.827586206896555	-3.8247550970064332	
2.474747474747475	34.827586206896555	-3.7451161014800216	
2.5151515151515156	34.827586206896555	-3.418844695527115	
2.555555555555556	34.827586206896555	-3.2389119219488887	
2.5959595959595965	34.827586206896555	-4.551247807394042	
2.6363636363636367	34.827586206896555	-3.771630632161223	
2.676767676767677	34.827586206896555	-3.6247225537516594	
2.7171717171717176	34.827586206896555	-3.7152406480596096	
2.757575757575758	34.827586206896555	-3.588728456886682	
2.7979797979797985	34.827586206896555	-3.3797814283281804	
2.8383838383838387	34.827586206896555	-3.2562266567467235	
2.878787878787879	34.827586206896555	-3.2258194127423074	
2.9191919191919196	34.827586206896555	-3.3224106649204743	
2.95959595959596	34.827586206896555	-3.8236689217016138	
3.0	34.827586206896555	-3.3357985718894354	
-1.0	37.93103448275862	-3.1514190404484794	
-0.9595959595959596	37.93103448275862	-3.2384611168061608	
-0.9191919191919192	37.93103448275862	-3.348484660951707	
-0.8787878787878788	37.93103448275862	-3.495268727312791	
-0.8383838383838383	37.93103448275862	-3.7115414644118707	
-0.797979797979798	37.93103448275862	-4.107970714207871	
-0.7575757575757576	37.93103448275862	-4.225772593893835	
-0.7171717171717171	37.93103448275862	-3.808311267202083	
-0.6767676767676767	37.93103448275862	-3.6109743008910815	
-0.6363636363636364	37.93103448275862	-3.4969101881012477	
-0.5959595959595959	37.93103448275862	-3.429326518189416	
-0.5555555555555556	37.93103448275862	-3.3952933372825544	
-0.5151515151515151	37.93103448275862	-3.3906530935312778	
-0.4747474747474747	37.93103448275862	-3.416426756428973	
-0.43434343434343425	37.93103448275862	-3.4790081047636856	
-0.3939393939393939	37.93103448275862	-3.5939726064423154	
-0.3535353535353535	37.93103448275862	-3.795796084531205	
-0.31313131313131304	37.93103448275862	-4.039636545442586	
-0.2727272727272727	37.93103448275862	-3.7958538586649135	
-0.23232323232323226	37.93103448275862	-3.5450548977378604	
-0.19191919191919185	37.93103448275862	-3.389167098145936	
-0.15151515151515146	37.93103448275862	-3.292290302025881	
-0.11111111111111102	37.93103448275862	-3.2384805158931362	
-0.0707070707070706	37.93103448275862	-3.2220335801939894	
-0.030303030303030297	37.93103448275862	-3.2432634148638155	
0.010101010101010166	37.93103448275862	-3.3084699581566674	
0.05050505050505059	37.93103448275862	-3.43440137269545	
0.09090909090909106	37.93103448275862	-3.6641121279453555	
0.1313131313131315	37.93103448275862	-4.002519185329656	
0.17171717171717174	37.93103448275862	-3.7258520051970505	
0.21212121212121218	37.93103448275862	-3.485819706470021	
0.2525252525252526	37.93103448275862	-3.3642730613607497	
0.29292929292929304	37.93103448275862	-3.314310096118113	
0.3333333333333334	37.93103448275862	-3.3214849387044008	
0.3737373737373739	37.93103448275862	-3.3879466988347167	
0.41414141414141437	37.93103448275862	-3.5351637427054388	
0.4545454545454546	37.93103448275862	-3.8268214924420967	
0.49494949494949503	37.93103448275862	-3.9277279246508896	
0.5353535353535355	37.93103448275862	-3.571049325449566	
0.5757575757575759	37.93103448275862	-3.372754925237721	
0.6161616161616164	37.93103448275862	-3.263005388387194	
0.6565656565656568	37.93103448275862	-3.209025097847937	
0.696969696969697	37.93103448275862	-3.199187771406926	
0.7373737373737375	37.93103448275862	-3.231599467895711	
0.7777777777777779	37.93103448275862	-3.312565073953346	
0.8181818181818183	37.93103448275862	-3.4620000000851174	
0.8585858585858588	37.93103448275862	-3.7310298585641455	
0.8989898989898992	37.93103448275862	-3.9393457280094055	
0.9393939393939394	37.93103448275862	-3.612650567358124	
0.9797979797979799	37.93103448275862	-3.410920820202561	
1.0202020202020203	37.93103448275862	-3.303882463250838	
1.060606060606061	37.93103448275862	-3.256585895320402	
1.1010101010101012	37.93103448275862	-3.2570047418019374	
1.1414141414141414	37.93103448275862	-3.303875735480009	
1.181818181818182	37.93103448275862	-3.403490542696257	
1.2222222222222223	37.93103448275862	-3.5611301467125425	
1.262626262626263	37.93103448275862	-3.682890125870042	
1.3030303030303032	37.93103448275862	-3.55937736629608	
1.3434343434343434	37.93103448275862	-3.394124844953779	
1.383838383838384	37.93103448275862	-3.287063907435451	
1.4242424242424243	37.93103448275862	-3.2342826131830513	
1.464646464646465	37.93103448275862	-3.2322876955546196	
1.5050505050505052	37.93103448275862	-3.296724966720277	
1.5454545454545459	37.93103448275862	-3.5949585533767157	
1.585858585858586	37.93103448275862	-3.5429760174106177	
1.6262626262626263	37.93103448275862	-3.382716965040196	
1.666666666666667	37.93103448275862	-3.5319813835979836	
1.7070707070707072	37.93103448275862	-3.528580414375443	
1.7474747474747478	37.93103448275862	-3.4384394585700013	
1.787878787878788	37.93103448275862	-3.3766011693976816	
1.8282828282828287	37.93103448275862	-3.366629064056716	
1.868686868686869	37.93103448275862	-3.4127633818342904	
1.9090909090909092	37.93103448275862	-3.5162648011021753	
1.9494949494949498	37.93103448275862	-3.6181671191134943	
1.98989898989899	37.93103448275862	-3.527643632188119	
2.0303030303030307	37.93103448275862	-3.3475217729404747	
2.070707070707071	37.93103448275862	-3.2105803199271796	
2.111111111111111	37.93103448275862	-3.1253934173964804	
2.151515151515152	37.93103448275862	-3.0877018760067387	
2.191919191919192	37.93103448275862	-3.10347747682144	
2.2323232323232327	37.93103448275862	-3.2214264789591143	
2.272727272727273	37.93103448275862	-3.62678968606556	
2.3131313131313136	37.93103448275862	-4.106893861970421	
2.353535353535354	37.93103448275862	-3.2620809341217134	
2.393939393939394	37.93103448275862	-3.6634687303186224	
2.4343434343434347	37.93103448275862	-3.699394306423351	
2.474747474747475	37.93103448275862	-3.3447571708404804	
2.5151515151515156	37.93103448275862	-3.180776576480214	
2.555555555555556	37.93103448275862	-3.106300746764517	
2.5959595959595965	37.93103448275862	-4.502876246348626	
2.6363636363636367	37.93103448275862	-3.19447285328571	
2.676767676767677	37.93103448275862	-3.299022261506265	
2.7171717171717176	37.93103448275862	-3.568481299808129	
2.757575757575758	37.93103448275862	-4.213357030335712	
2.7979797979797985	37.93103448275862	-3.5711078970821557	
2.8383838383838387	37.93103448275862	-3.3547553480092915	
2.878787878787879	37.93103448275862	-3.3218904347541787	
2.9191919191919196	37.93103448275862	-3.510068010384001	
2.95959595959596	37.93103448275862	-3.861332697720926	
3.0	37.93103448275862	-3.0596009285190813	
-1.0	41.03448275862069	-3.1485756030713303	
-0.9595959595959596	41.03448275862069	-3.2276930089673628	
-0.9191919191919192	41.03448275862069	-3.3256094523618573	
-0.8787878787878788	41.03448275862069	-3.451852635977805	
-0.8383838383838383	41.03448275862069	-3.6265064720258913	
-0.797979797979798	41.03448275862069	-3.906073734194645	
-0.7575757575757576	41.03448275862069	-4.545352583463712	
-0.7171717171717171	41.03448275862069	-4.064588371927678	
-0.6767676767676767	41.03448275862069	-3.769805537288285	
-0.6363636363636364	41.03448275862069	-3.620543883944005	
-0.5959595959595959	41.03448275862069	-3.53588252048017	
-0.5555555555555556	41.03448275862069	-3.492848621784206	
-0.5151515151515151	41.03448275862069	-3.484120507480676	
-0.4747474747474747	41.03448275862069	-3.510059702284142	
-0.43434343434343425	41.03448275862069	-3.5785193595811404	
-0.3939393939393939	41.03448275862069	-3.711668150703009	
-0.3535353535353535	41.03448275862069	-3.9758408215822385	
-0.31313131313131304	41.03448275862069	-4.2790851990763255	
-0.2727272727272727	41.03448275862069	-3.823327563634799	
-0.23232323232323226	41.03448275862069	-3.5667128882394974	
-0.19191919191919185	41.03448275862069	-3.414177000374643	
-0.15151515151515146	41.03448275862069	-3.319400986805137	
-0.11111111111111102	41.03448275862069	-3.2662021713357268	
-0.0707070707070706	41.03448275862069	-3.2489140162578574	
-0.030303030303030297	41.03448275862069	-3.26748325016971	
0.010101010101010166	41.03448275862069	-3.32706537154136	
0.05050505050505059	41.03448275862069	-3.441450391993009	
0.09090909090909106	41.03448275862069	-3.6471347232628832	
0.1313131313131315	41.03448275862069	-4.061062984754781	
0.17171717171717174	41.03448275862069	-3.991738893367873	
0.21212121212121218	41.03448275862069	-3.6632817817968135	
0.2525252525252526	41.03448275862069	-3.52102050717204	
0.29292929292929304	41.03448275862069	-3.472598212917261	
0.3333333333333334	41.03448275862069	-3.497402665857223	
0.3737373737373739	41.03448275862069	-3.605748300899972	
0.41414141414141437	41.03448275862069	-3.85475083433228	
0.4545454545454546	41.03448275862069	-4.109639650108948	
0.49494949494949503	41.03448275862069	-3.6916966094652968	
0.5353535353535355	41.03448275862069	-3.4519623855956194	
0.5757575757575759	41.03448275862069	-3.3161421409573824	
0.6161616161616164	41.03448275862069	-3.2405559891851152	
0.6565656565656568	41.03448275862069	-3.2093524833579425	
0.696969696969697	41.03448275862069	-3.217209608781236	
0.7373737373737375	41.03448275862069	-3.2650391382675013	
0.7777777777777779	41.03448275862069	-3.360050569188921	
0.8181818181818183	41.03448275862069	-3.5177872174317493	
0.8585858585858588	41.03448275862069	-3.738258280636166	
0.8989898989898992	41.03448275862069	-3.7637233731839426	
0.9393939393939394	41.03448275862069	-3.5687114966521745	
0.9797979797979799	41.03448275862069	-3.4340298345482454	
1.0202020202020203	41.03448275862069	-3.368234994087758	
1.060606060606061	41.03448275862069	-3.358921324745843	
1.1010101010101012	41.03448275862069	-3.4048550054024966	
1.1414141414141414	41.03448275862069	-3.516714924158981	
1.181818181818182	41.03448275862069	-3.7078392853889026	
1.2222222222222223	41.03448275862069	-3.787896349354499	
1.262626262626263	41.03448275862069	-3.562363708582067	
1.3030303030303032	41.03448275862069	-3.3774883438201493	
1.3434343434343434	41.03448275862069	-3.264163911282861	
1.383838383838384	41.03448275862069	-3.2034175670258334	
1.4242424242424243	41.03448275862069	-3.1858265364061173	
1.464646464646465	41.03448275862069	-3.2094683700797733	
1.5050505050505052	41.03448275862069	-3.279237637734331	
1.5454545454545459	41.03448275862069	-3.410426618187292	
1.585858585858586	41.03448275862069	-3.6377136065228655	
1.6262626262626263	41.03448275862069	-3.2990110036535896	
1.666666666666667	41.03448275862069	-3.795851091399231	
1.7070707070707072	41.03448275862069	-3.5403388636999744	
1.7474747474747478	41.03448275862069	-3.42148028548543	
1.787878787878788	41.03448275862069	-3.3909593006963106	
1.8282828282828287	41.03448275862069	-3.437937296523519	
1.868686868686869	41.03448275862069	-3.589627775700523	
1.9090909090909092	41.03448275862069	-3.9624365925371303	
1.9494949494949498	41.03448275862069	-3.792723254767515	
1.98989898989899	41.03448275862069	-3.417874346438754	
2.0303030303030307	41.03448275862069	-3.2165636269850832	
2.070707070707071	41.03448275862069	-3.0957538882714224	
2.111111111111111	41.03448275862069	-3.027404060576275	
2.151515151515152	41.03448275862069	-3.003315195271849	
2.191919191919192	41.03448275862069	-3.028776281050283	
2.2323232323232327	41.03448275862069	-3.1471985295290548	
2.272727272727273	41.03448275862069	-3.8599324765628578	
2.3131313131313136	41.03448275862069	-3.8036795726846226	
2.353535353535354	41.03448275862069	-3.3075410226420474	
2.393939393939394	41.03448275862069	-3.9605800035213337	
2.4343434343434347	41.03448275862069	-3.5900546394689314	
2.474747474747475	41.03448275862069	-3.2537192669786092	
2.5151515151515156	41.03448275862069	-3.1075206634716737	
2.555555555555556	41.03448275862069	-3.0477383781601772	
2.5959595959595965	41.03448275862069	-4.515480379885274	
2.6363636363636367	41.03448275862069	-3.0783477057370674	
2.676767676767677	41.03448275862069	-3.1764695115815775	
2.7171717171717176	41.03448275862069	-3.386502234227106	
2.757575757575758	41.03448275862069	-3.909284732789431	
2.7979797979797985	41.03448275862069	-3.8401421547091235	
2.8383838383838387	41.03448275862069	-3.4817111193596895	
2.878787878787879	41.03448275862069	-3.4325424783776386	
2.9191919191919196	41.03448275862069	-3.7011348028179434	
2.95959595959596	41.03448275862069	-3.619740070761149	
3.0	41.03448275862069	-3.001665913120245	
-1.0	44.13793103448276	-3.2847016198991366	
-0.9595959595959596	44.13793103448276	-3.3734497403096353	
-0.9191919191919192	44.13793103448276	-3.486032405160534	
-0.8787878787878788	44.13793103448276	-3.637274804137012	
-0.8383838383838383	44.13793103448276	-3.8640295629364507	
-0.797979797979798	44.13793103448276	-4.315748839898773	
-0.7575757575757576	44.13793103448276	-4.370349244203063	
-0.7171717171717171	44.13793103448276	-3.9322644383765195	
-0.6767676767676767	44.13793103448276	-3.739075894706444	
-0.6363636363636364	44.13793103448276	-3.628991586291497	
-0.5959595959595959	44.13793103448276	-3.5654746176864682	
-0.5555555555555556	44.13793103448276	-3.5361915820192533	
-0.5151515151515151	44.13793103448276	-3.5377653682617303	
-0.4747474747474747	44.13793103448276	-3.572612534791183	
-0.43434343434343425	44.13793103448276	-3.650363863505873	
-0.3939393939393939	44.13793103448276	-3.79659369211494	
-0.3535353535353535	44.13793103448276	-4.093165518914064	
-0.31313131313131304	44.13793103448276	-4.3686576166130555	
-0.2727272727272727	44.13793103448276	-3.876223944272612	
-0.23232323232323226	44.13793103448276	-3.6311679308616345	
-0.19191919191919185	44.13793103448276	-3.4876326792458245	
-0.15151515151515146	44.13793103448276	-3.4014017784607966	
-0.11111111111111102	44.13793103448276	-3.357788986534029	
-0.0707070707070706	44.13793103448276	-3.3526768677873955	
-0.030303030303030297	44.13793103448276	-3.3885053112498547	
0.010101010101010166	44.13793103448276	-3.4757541418924296	
0.05050505050505059	44.13793103448276	-3.643038075443889	
0.09090909090909106	44.13793103448276	-3.9850778283677752	
0.1313131313131315	44.13793103448276	-4.1613264459051225	
0.17171717171717174	44.13793103448276	-3.7357194826716866	
0.21212121212121218	44.13793103448276	-3.5471267016598804	
0.2525252525252526	44.13793103448276	-3.463191872140714	
0.29292929292929304	44.13793103448276	-3.45048640332609	
0.3333333333333334	44.13793103448276	-3.5079507326256785	
0.3737373737373739	44.13793103448276	-3.6665950638356226	
0.41414141414141437	44.13793103448276	-4.100248740952902	
0.4545454545454546	44.13793103448276	-4.057322737338434	
0.49494949494949503	44.13793103448276	-3.5841142262653034	
0.5353535353535355	44.13793103448276	-3.3719933938386664	
0.5757575757575759	44.13793103448276	-3.250780744632455	
0.6161616161616164	44.13793103448276	-3.183299093627403	
0.6565656565656568	44.13793103448276	-3.1564877892561465	
0.696969696969697	44.13793103448276	-3.1661671130029014	
0.7373737373737375	44.13793103448276	-3.2137607817352176	
0.7777777777777779	44.13793103448276	-3.307212445017862	
0.8181818181818183	44.13793103448276	-3.467319973124616	
0.8585858585858588	44.13793103448276	-3.748544011591518	
0.8989898989898992	44.13793103448276	-4.0157018165868	
0.9393939393939394	44.13793103448276	-3.6833495990949765	
0.9797979797979799	44.13793103448276	-3.4874251496261386	
1.0202020202020203	44.13793103448276	-3.394607499795308	
1.060606060606061	44.13793103448276	-3.368149412594458	
1.1010101010101012	44.13793103448276	-3.399117420703619	
1.1414141414141414	44.13793103448276	-3.4956745300319367	
1.181818181818182	44.13793103448276	-3.692561501022362	
1.2222222222222223	44.13793103448276	-4.03723162249073	
1.262626262626263	44.13793103448276	-3.816729663730003	
1.3030303030303032	44.13793103448276	-3.5387510337687846	
1.3434343434343434	44.13793103448276	-3.38957790334311	
1.383838383838384	44.13793103448276	-3.3130660392505447	
1.4242424242424243	44.13793103448276	-3.289318812670595	
1.464646464646465	44.13793103448276	-3.313848912390942	
1.5050505050505052	44.13793103448276	-3.3935300996764037	
1.5454545454545459	44.13793103448276	-3.555222582953479	
1.585858585858586	44.13793103448276	-3.889659141263551	
1.6262626262626263	44.13793103448276	-4.653167387027552	
1.666666666666667	44.13793103448276	-3.721508118208479	
1.7070707070707072	44.13793103448276	-3.730543805623506	
1.7474747474747478	44.13793103448276	-3.5142857580960647	
1.787878787878788	44.13793103448276	-3.4613330282839248	
1.8282828282828287	44.13793103448276	-3.4985801783078188	
1.868686868686869	44.13793103448276	-3.644231673257788	
1.9090909090909092	44.13793103448276	-4.069826508270821	
1.9494949494949498	44.13793103448276	-4.016962173229875	
1.98989898989899	44.13793103448276	-3.535904306141318	
2.0303030303030307	44.13793103448276	-3.3181336230197207	
2.070707070707071	44.13793103448276	-3.19322195053729	
2.111111111111111	44.13793103448276	-3.125344378316661	
2.151515151515152	44.13793103448276	-3.104750354406818	
2.191919191919192	44.13793103448276	-3.136957681071833	
2.2323232323232327	44.13793103448276	-3.2677147402661637	
2.272727272727273	44.13793103448276	-3.979023422151232	
2.3131313131313136	44.13793103448276	-3.658751536528726	
2.353535353535354	44.13793103448276	-3.4695450130565737	
2.393939393939394	44.13793103448276	-4.961742329601174	
2.4343434343434347	44.13793103448276	-3.580292429729139	
2.474747474747475	44.13793103448276	-3.3306873029665454	
2.5151515151515156	44.13793103448276	-3.243613152081278	
2.555555555555556	44.13793103448276	-3.295953906394374	
2.5959595959595965	44.13793103448276	-4.091396634412112	
2.6363636363636367	44.13793103448276	-2.980054925261869	
2.676767676767677	44.13793103448276	-3.2471456136270294	
2.7171717171717176	44.13793103448276	-3.65504891386557	
2.757575757575758	44.13793103448276	-3.996334736418649	
2.7979797979797985	44.13793103448276	-3.455511533683339	
2.8383838383838387	44.13793103448276	-3.3127390827380148	
2.878787878787879	44.13793103448276	-3.3515006252732444	
2.9191919191919196	44.13793103448276	-3.784849424341705	
2.95959595959596	44.13793103448276	-3.3814348530066067	
3.0	44.13793103448276	-2.874371578516062	
-1.0	47.241379310344826	-3.2732290071337196	
-0.9595959595959596	47.241379310344826	-3.3505552478378244	
-0.9191919191919192	47.241379310344826	-3.4456912649010505	
-0.8787878787878788	47.241379310344826	-3.5672203569467564	
-0.8383838383838383	47.241379310344826	-3.732664935936099	
-0.797979797979798	47.241379310344826	-3.9887237714108825	
-0.7575757575757576	47.241379310344826	-4.5658666586397745	
-0.7171717171717171	47.241379310344826	-4.314015742389775	
-0.6767676767676767	47.241379310344826	-3.961758197074867	
-0.6363636363636364	47.241379310344826	-3.798423007306551	
-0.5959595959595959	47.241379310344826	-3.709551852949719	
-0.5555555555555556	47.241379310344826	-3.6670094216966755	
-0.5151515151515151	47.241379310344826	-3.6626644734665263	
-0.4747474747474747	47.241379310344826	-3.6980973210641754	
-0.43434343434343425	47.241379310344826	-3.78560486262927	
-0.3939393939393939	47.241379310344826	-3.9629451894073044	
-0.3535353535353535	47.241379310344826	-4.374613453489087	
-0.31313131313131304	47.241379310344826	-4.221677939018111	
-0.2727272727272727	47.241379310344826	-3.8244585576369015	
-0.23232323232323226	47.241379310344826	-3.614419236785088	
-0.19191919191919185	47.241379310344826	-3.483179689637631	
-0.15151515151515146	47.241379310344826	-3.40037481476206	
-0.11111111111111102	47.241379310344826	-3.354904146666125	
-0.0707070707070706	47.241379310344826	-3.343169753641261	
-0.030303030303030297	47.241379310344826	-3.366145260606476	
0.010101010101010166	47.241379310344826	-3.429622633244361	
0.05050505050505059	47.241379310344826	-3.5480652590058113	
0.09090909090909106	47.241379310344826	-3.7605288882114887	
0.1313131313131315	47.241379310344826	-4.236383529639848	
0.17171717171717174	47.241379310344826	-4.207073254975864	
0.21212121212121218	47.241379310344826	-3.821616567753675	
0.2525252525252526	47.241379310344826	-3.681463962404756	
0.29292929292929304	47.241379310344826	-3.6478328973506238	
0.3333333333333334	47.241379310344826	-3.7000516760750384	
0.3737373737373739	47.241379310344826	-3.8513113318462975	
0.41414141414141437	47.241379310344826	-4.020555746508127	
0.4545454545454546	47.241379310344826	-3.795041011655431	
0.49494949494949503	47.241379310344826	-3.5562745242534217	
0.5353535353535355	47.241379310344826	-3.4050335490340813	
0.5757575757575759	47.241379310344826	-3.313591897657305	
0.6161616161616164	47.241379310344826	-3.2670106836743393	
0.6565656565656568	47.241379310344826	-3.2593989664643783	
0.696969696969697	47.241379310344826	-3.2908209715499965	
0.7373737373737375	47.241379310344826	-3.3677632097173933	
0.7777777777777779	47.241379310344826	-3.5087674894237346	
0.8181818181818183	47.241379310344826	-3.767640761013929	
0.8585858585858588	47.241379310344826	-4.190222645246801	
0.8989898989898992	47.241379310344826	-3.809442967843316	
0.9393939393939394	47.241379310344826	-3.5683247531119693	
0.9797979797979799	47.241379310344826	-3.453822894605621	
1.0202020202020203	47.241379310344826	-3.412576806320028	
1.060606060606061	47.241379310344826	-3.431718363530682	
1.1010101010101012	47.241379310344826	-3.5190605233927434	
1.1414141414141414	47.241379310344826	-3.7176800531014464	
1.181818181818182	47.241379310344826	-4.270406833371435	
1.2222222222222223	47.241379310344826	-3.921192836172331	
1.262626262626263	47.241379310344826	-3.555694089806606	
1.3030303030303032	47.241379310344826	-3.377481310909379	
1.3434343434343434	47.241379310344826	-3.2789717179510944	
1.383838383838384	47.241379310344826	-3.2321037835673234	
1.4242424242424243	47.241379310344826	-3.227660333808622	
1.464646464646465	47.241379310344826	-3.2650364193412726	
1.5050505050505052	47.241379310344826	-3.3514333471665174	
1.5454545454545459	47.241379310344826	-3.507535946787164	
1.585858585858586	47.241379310344826	-3.781649004297644	
1.6262626262626263	47.241379310344826	-3.9571330319145326	
1.666666666666667	47.241379310344826	-3.0483887477231364	
1.7070707070707072	47.241379310344826	-3.987384929654034	
1.7474747474747478	47.241379310344826	-3.531640781939707	
1.787878787878788	47.241379310344826	-3.4860805621454767	
1.8282828282828287	47.241379310344826	-3.5521533035326383	
1.868686868686869	47.241379310344826	-3.7600028692796177	
1.9090909090909092	47.241379310344826	-4.077749413928522	
1.9494949494949498	47.241379310344826	-3.6238263421502506	
1.98989898989899	47.241379310344826	-3.3430346809334344	
2.0303030303030307	47.241379310344826	-3.175925996649574	
2.070707070707071	47.241379310344826	-3.071442337029334	
2.111111111111111	47.241379310344826	-3.0118803117029684	
2.151515151515152	47.241379310344826	-2.9922457496186254	
2.191919191919192	47.241379310344826	-3.018276189662875	
2.2323232323232327	47.241379310344826	-3.1285533046016494	
2.272727272727273	47.241379310344826	-4.19909345028199	
2.3131313131313136	47.241379310344826	-3.701449521025843	
2.353535353535354	47.241379310344826	-3.330486523532549	
2.393939393939394	47.241379310344826	-3.925374397340695	
2.4343434343434347	47.241379310344826	-3.556829039178419	
2.474747474747475	47.241379310344826	-3.241844250341284	
2.5151515151515156	47.241379310344826	-3.096326166406655	
2.555555555555556	47.241379310344826	-3.030961624622762	
2.5959595959595965	47.241379310344826	-4.568970255578643	
2.6363636363636367	47.241379310344826	-3.055096796297821	
2.676767676767677	47.241379310344826	-3.1332096839806973	
2.7171717171717176	47.241379310344826	-3.296749399076771	
2.757575757575758	47.241379310344826	-3.612409910328981	
2.7979797979797985	47.241379310344826	-4.043609798016891	
2.8383838383838387	47.241379310344826	-3.645612223459342	
2.878787878787879	47.241379310344826	-3.566967982596048	
2.9191919191919196	47.241379310344826	-3.8928040987290147	
2.95959595959596	47.241379310344826	-3.565076253714607	
3.0	47.241379310344826	-3.0170647152910637	
-1.0	50.3448275862069	-3.3440385418483154	
-0.9595959595959596	50.3448275862069	-3.4211743980667864	
-0.9191919191919192	50.3448275862069	-3.516455443948687	
-0.8787878787878788	50.3448275862069	-3.638923378998175	
-0.8383838383838383	50.3448275862069	-3.807434605505906	
-0.797979797979798	50.3448275862069	-4.074327112234649	
-0.7575757575757576	50.3448275862069	-4.735059480809693	
-0.7171717171717171	50.3448275862069	-4.314247208375356	
-0.6767676767676767	50.3448275862069	-3.9835186122764075	
-0.6363636363636364	50.3448275862069	-3.8218828325689778	
-0.5959595959595959	50.3448275862069	-3.7287346628343023	
-0.5555555555555556	50.3448275862069	-3.6775135542026787	
-0.5151515151515151	50.3448275862069	-3.6591057280911015	
-0.4747474747474747	50.3448275862069	-3.6718278098710204	
-0.43434343434343425	50.3448275862069	-3.719676331798184	
-0.3939393939393939	50.3448275862069	-3.814982776788347	
-0.3535353535353535	50.3448275862069	-3.991129208570953	
-0.31313131313131304	50.3448275862069	-4.370474024787994	
-0.2727272727272727	50.3448275862069	-4.416921581382503	
-0.23232323232323226	50.3448275862069	-3.9813671237125665	
-0.19191919191919185	50.3448275862069	-3.7751880373369597	
-0.15151515151515146	50.3448275862069	-3.6603907773249404	
-0.11111111111111102	50.3448275862069	-3.6028856751057394	
-0.0707070707070706	50.3448275862069	-3.5933136489911943	
-0.030303030303030297	50.3448275862069	-3.634168339895073	
0.010101010101010166	50.3448275862069	-3.7420072722852953	
0.05050505050505059	50.3448275862069	-3.9720453655701733	
0.09090909090909106	50.3448275862069	-4.504325771025709	
0.1313131313131315	50.3448275862069	-4.01532374098634	
0.17171717171717174	50.3448275862069	-3.721205849435754	
0.21212121212121218	50.3448275862069	-3.569439654465559	
0.2525252525252526	50.3448275862069	-3.4874598447131	
0.29292929292929304	50.3448275862069	-3.450016656178872	
0.3333333333333334	50.3448275862069	-3.4411426836354737	
0.3737373737373739	50.3448275862069	-3.441716754556172	
0.41414141414141437	50.3448275862069	-3.4268956160836592	
0.4545454545454546	50.3448275862069	-3.382478412646593	
0.49494949494949503	50.3448275862069	-3.3203733984789934	
0.5353535353535355	50.3448275862069	-3.26207430890793	
0.5757575757575759	50.3448275862069	-3.221578284415116	
0.6161616161616164	50.3448275862069	-3.205711931647599	
0.6565656565656568	50.3448275862069	-3.2189137815264868	
0.696969696969697	50.3448275862069	-3.266939773109185	
0.7373737373737375	50.3448275862069	-3.3610487467096033	
0.7777777777777779	50.3448275862069	-3.5287781645611607	
0.8181818181818183	50.3448275862069	-3.8693364858561345	
0.8585858585858588	50.3448275862069	-4.395582153532578	
0.8989898989898992	50.3448275862069	-3.7118055468159925	
0.9393939393939394	50.3448275862069	-3.4865517000246613	
0.9797979797979799	50.3448275862069	-3.3778682541834204	
1.0202020202020203	50.3448275862069	-3.334751446014597	
1.060606060606061	50.3448275862069	-3.3438229678221933	
1.1010101010101012	50.3448275862069	-3.40614432023074	
1.1414141414141414	50.3448275862069	-3.5346509236750188	
1.181818181818182	50.3448275862069	-3.7368946647564973	
1.2222222222222223	50.3448275862069	-3.7679794731922915	
1.262626262626263	50.3448275862069	-3.537920615486001	
1.3030303030303032	50.3448275862069	-3.364748333159437	
1.3434343434343434	50.3448275862069	-3.2582545440757764	
1.383838383838384	50.3448275862069	-3.200162527490096	
1.4242424242424243	50.3448275862069	-3.181344247102052	
1.464646464646465	50.3448275862069	-3.1989760732492063	
1.5050505050505052	50.3448275862069	-3.255115461615259	
1.5454545454545459	50.3448275862069	-3.3571035879067423	
1.585858585858586	50.3448275862069	-3.5142256428370917	
1.6262626262626263	50.3448275862069	-3.650781735159266	
1.666666666666667	50.3448275862069	-3.4171774709925664	
1.7070707070707072	50.3448275862069	-2.587033144550257	
1.7474747474747478	50.3448275862069	-4.225420458446593	
1.787878787878788	50.3448275862069	-3.8373398005158488	
1.8282828282828287	50.3448275862069	-3.7090940660956955	
1.868686868686869	50.3448275862069	-3.6749016260936362	
1.9090909090909092	50.3448275862069	-3.5837747257808386	
1.9494949494949498	50.3448275862069	-3.4267349109680225	
1.98989898989899	50.3448275862069	-3.2770479003726827	
2.0303030303030307	50.3448275862069	-3.161962761644503	
2.070707070707071	50.3448275862069	-3.0833684541702566	
2.111111111111111	50.3448275862069	-3.040037707365636	
2.151515151515152	50.3448275862069	-3.033901097538432	
2.191919191919192	50.3448275862069	-3.0757005599576237	
2.2323232323232327	50.3448275862069	-3.214859282834614	
2.272727272727273	50.3448275862069	-3.703054091168715	
2.3131313131313136	50.3448275862069	-3.295518772775983	
2.353535353535354	50.3448275862069	-3.6003850397381827	
2.393939393939394	50.3448275862069	-3.502838911658776	
2.4343434343434347	50.3448275862069	-3.1816201217487574	
2.474747474747475	50.3448275862069	-3.004541524873705	
2.5151515151515156	50.3448275862069	-2.9000988663013993	
2.555555555555556	50.3448275862069	-2.842889746967195	
2.5959595959595965	50.3448275862069	-4.816864526028403	
2.6363636363636367	50.3448275862069	-2.8322178772497772	
2.676767676767677	50.3448275862069	-2.88307796816895	
2.7171717171717176	50.3448275862069	-2.9705523665859848	
2.757575757575758	50.3448275862069	-3.111015088852181	
2.7979797979797985	50.3448275862069	-3.3322761849848814	
2.8383838383838387	50.3448275862069	-3.7066877961884397	
2.878787878787879	50.3448275862069	-4.34778362057356	
2.9191919191919196	50.3448275862069	-4.407622072400752	
2.95959595959596	50.3448275862069	-3.7393749821629387	
3.0	50.3448275862069	-3.2072005771531837	
-1.0	53.44827586206897	-3.4392038755736847	
-0.9595959595959596	53.44827586206897	-3.5240375113096816	
-0.9191919191919192	53.44827586206897	-3.6302558674439007	
-0.8787878787878788	53.44827586206897	-3.76953997240431	
-0.8383838383838383	53.44827586206897	-3.966984656444625	
-0.797979797979798	53.44827586206897	-4.284235014782905	
-0.7575757575757576	53.44827586206897	-4.477967436650235	
-0.7171717171717171	53.44827586206897	-4.137475212984749	
-0.6767676767676767	53.44827586206897	-3.9390654684823776	
-0.6363636363636364	53.44827586206897	-3.8242293788733304	
-0.5959595959595959	53.44827586206897	-3.7580084519139896	
-0.5555555555555556	53.44827586206897	-3.7275670432331127	
-0.5151515151515151	53.44827586206897	-3.72926928872026	
-0.4747474747474747	53.44827586206897	-3.7654440733600514	
-0.43434343434343425	53.44827586206897	-3.845229179344734	
-0.3939393939393939	53.44827586206897	-3.988616282144861	
-0.3535353535353535	53.44827586206897	-4.203641276771321	
-0.31313131313131304	53.44827586206897	-4.163951652600785	
-0.2727272727272727	53.44827586206897	-3.9007047148295975	
-0.23232323232323226	53.44827586206897	-3.7137590878474818	
-0.19191919191919185	53.44827586206897	-3.590651640279478	
-0.15151515151515146	53.44827586206897	-3.512712819917571	
-0.11111111111111102	53.44827586206897	-3.471502425256416	
-0.0707070707070706	53.44827586206897	-3.46450607211997	
-0.030303030303030297	53.44827586206897	-3.4935438691961127	
0.010101010101010166	53.44827586206897	-3.56542001971464	
0.05050505050505059	53.44827586206897	-3.6953027946401495	
0.09090909090909106	53.44827586206897	-3.910448751615172	
0.1313131313131315	53.44827586206897	-4.11504849744274	
0.17171717171717174	53.44827586206897	-3.9260865381466616	
0.21212121212121218	53.44827586206897	-3.744598582129713	
0.2525252525252526	53.44827586206897	-3.653496722735292	
0.29292929292929304	53.44827586206897	-3.629836687899643	
0.3333333333333334	53.44827586206897	-3.6628330821068062	
0.3737373737373739	53.44827586206897	-3.739956301535726	
0.41414141414141437	53.44827586206897	-3.795800580785337	
0.4545454545454546	53.44827586206897	-3.7171785726418127	
0.49494949494949503	53.44827586206897	-3.5745303225129033	
0.5353535353535355	53.44827586206897	-3.4580639774574817	
0.5757575757575759	53.44827586206897	-3.3823795366748013	
0.6161616161616164	53.44827586206897	-3.3451343987735016	
0.6565656565656568	53.44827586206897	-3.3446112107945676	
0.696969696969697	53.44827586206897	-3.382774224546436	
0.7373737373737375	53.44827586206897	-3.4675690319759425	
0.7777777777777779	53.44827586206897	-3.6193087901993364	
0.8181818181818183	53.44827586206897	-3.8869633005975297	
0.8585858585858588	53.44827586206897	-4.097088132753727	
0.8989898989898992	53.44827586206897	-3.785797270838035	
0.9393939393939394	53.44827586206897	-3.590310689239797	
0.9797979797979799	53.44827586206897	-3.4903639141340648	
1.0202020202020203	53.44827586206897	-3.4527869089106007	
1.060606060606061	53.44827586206897	-3.467820528877187	
1.1010101010101012	53.44827586206897	-3.539512187176868	
1.1414141414141414	53.44827586206897	-3.689835281691681	
1.181818181818182	53.44827586206897	-3.9741283921654493	
1.2222222222222223	53.44827586206897	-4.039015745355959	
1.262626262626263	53.44827586206897	-3.7097722011531924	
1.3030303030303032	53.44827586206897	-3.519505824090816	
1.3434343434343434	53.44827586206897	-3.4139626253906608	
1.383838383838384	53.44827586206897	-3.363988847072886	
1.4242424242424243	53.44827586206897	-3.359657740798901	
1.464646464646465	53.44827586206897	-3.401159046698777	
1.5050505050505052	53.44827586206897	-3.499457849311362	
1.5454545454545459	53.44827586206897	-3.6908452453583216	
1.585858585858586	53.44827586206897	-4.1477423039068775	
1.6262626262626263	53.44827586206897	-4.132118570178674	
1.666666666666667	53.44827586206897	-3.688482421731778	
1.7070707070707072	53.44827586206897	-3.6179101493615464	
1.7474747474747478	53.44827586206897	-3.8875793681515427	
1.787878787878788	53.44827586206897	-3.636568908663232	
1.8282828282828287	53.44827586206897	-3.6350862765680017	
1.868686868686869	53.44827586206897	-3.783445071113995	
1.9090909090909092	53.44827586206897	-3.9340423966623246	
1.9494949494949498	53.44827586206897	-3.6466436345054176	
1.98989898989899	53.44827586206897	-3.3944836956638613	
2.0303030303030307	53.44827586206897	-3.231617510763092	
2.070707070707071	53.44827586206897	-3.126552274679493	
2.111111111111111	53.44827586206897	-3.0648921378114076	
2.151515151515152	53.44827586206897	-3.042495608629341	
2.191919191919192	53.44827586206897	-3.0654301833889805	
2.2323232323232327	53.44827586206897	-3.1729859918078303	
2.272727272727273	53.44827586206897	-4.031784502072771	
2.3131313131313136	53.44827586206897	-3.7831106434154136	
2.353535353535354	53.44827586206897	-3.3254807898438323	
2.393939393939394	53.44827586206897	-3.763868832454061	
2.4343434343434347	53.44827586206897	-3.6083352056931868	
2.474747474747475	53.44827586206897	-3.292540432790551	
2.5151515151515156	53.44827586206897	-3.1375902744703517	
2.555555555555556	53.44827586206897	-3.059501474250394	
2.5959595959595965	53.44827586206897	-4.599901678190864	
2.6363636363636367	53.44827586206897	-3.1126185137404625	
2.676767676767677	53.44827586206897	-3.1745564929667784	
2.7171717171717176	53.44827586206897	-3.324670023374602	
2.757575757575758	53.44827586206897	-3.6043827632672962	
2.7979797979797985	53.44827586206897	-3.9064340200133696	
2.8383838383838387	53.44827586206897	-3.6461386497220403	
2.878787878787879	53.44827586206897	-3.56818096368625	
2.9191919191919196	53.44827586206897	-3.822390754565606	
2.95959595959596	53.44827586206897	-3.6788563987476905	
3.0	53.44827586206897	-3.082514761379774	
-1.0	56.55172413793103	-3.5195923134948925	
-0.9595959595959596	56.55172413793103	-3.609898846537961	
-0.9191919191919192	56.55172413793103	-3.724198309882772	
-0.8787878787878788	56.55172413793103	-3.8760790706028	
-0.8383838383838383	56.55172413793103	-4.092098114427425	
-0.797979797979798	56.55172413793103	-4.375170110711623	
-0.7575757575757576	56.55172413793103	-4.295166932376795	
-0.7171717171717171	56.55172413793103	-4.058528792690938	
-0.6767676767676767	56.55172413793103	-3.9076462681592203	
-0.6363636363636364	56.55172413793103	-3.8135042531782903	
-0.5959595959595959	56.55172413793103	-3.7575071321663707	
-0.5555555555555556	56.55172413793103	-3.731738326192313	
-0.5151515151515151	56.55172413793103	-3.733937078691151	
-0.4747474747474747	56.55172413793103	-3.7658202490378665	
-0.43434343434343425	56.55172413793103	-3.833021946573097	
-0.3939393939393939	56.55172413793103	-3.944163187347647	
-0.3535353535353535	56.55172413793103	-4.0873620095203576	
-0.31313131313131304	56.55172413793103	-4.106444893504263	
-0.2727272727272727	56.55172413793103	-3.935085827583469	
-0.23232323232323226	56.55172413793103	-3.7701120479253047	
-0.19191919191919185	56.55172413793103	-3.6534032634491935	
-0.15151515151515146	56.55172413793103	-3.5786613825649782	
-0.11111111111111102	56.55172413793103	-3.5401859493902355	
-0.0707070707070706	56.55172413793103	-3.536253776064017	
-0.030303030303030297	56.55172413793103	-3.5688288682298333	
0.010101010101010166	56.55172413793103	-3.6437083103530643	
0.05050505050505059	56.55172413793103	-3.76888392518941	
0.09090909090909106	56.55172413793103	-3.9251793607719643	
0.1313131313131315	56.55172413793103	-3.9467264037731695	
0.17171717171717174	56.55172413793103	-3.8060409603703835	
0.21212121212121218	56.55172413793103	-3.687829299666598	
0.2525252525252526	56.55172413793103	-3.62627140034849	
0.29292929292929304	56.55172413793103	-3.617115581833017	
0.3333333333333334	56.55172413793103	-3.6567522533837655	
0.3737373737373739	56.55172413793103	-3.736304778740338	
0.41414141414141437	56.55172413793103	-3.80061062263929	
0.4545454545454546	56.55172413793103	-3.7424208085545323	
0.49494949494949503	56.55172413793103	-3.611238017939685	
0.5353535353535355	56.55172413793103	-3.4991844810635566	
0.5757575757575759	56.55172413793103	-3.42589272909309	
0.6161616161616164	56.55172413793103	-3.3904147290000464	
0.6565656565656568	56.55172413793103	-3.39122891099519	
0.696969696969697	56.55172413793103	-3.4298487883033126	
0.7373737373737375	56.55172413793103	-3.5122378976107407	
0.7777777777777779	56.55172413793103	-3.649442880225924	
0.8181818181818183	56.55172413793103	-3.8343800743514658	
0.8585858585858588	56.55172413793103	-3.8754284788982343	
0.8989898989898992	56.55172413793103	-3.7073957660104213	
0.9393939393939394	56.55172413793103	-3.5683096517587694	
0.9797979797979799	56.55172413793103	-3.488784639386258	
1.0202020202020203	56.55172413793103	-3.4592805213493314	
1.060606060606061	56.55172413793103	-3.475844548406099	
1.1010101010101012	56.55172413793103	-3.5428907420138454	
1.1414141414141414	56.55172413793103	-3.6776632118548234	
1.181818181818182	56.55172413793103	-3.920343599592725	
1.2222222222222223	56.55172413793103	-4.094903375042136	
1.262626262626263	56.55172413793103	-3.803281000618476	
1.3030303030303032	56.55172413793103	-3.601449593670826	
1.3434343434343434	56.55172413793103	-3.4894423985428733	
1.383838383838384	56.55172413793103	-3.436537150158794	
1.4242424242424243	56.55172413793103	-3.4317936253925856	
1.464646464646465	56.55172413793103	-3.475658473019131	
1.5050505050505052	56.55172413793103	-3.581312470569412	
1.5454545454545459	56.55172413793103	-3.7948839996174453	
1.585858585858586	56.55172413793103	-4.399828478188544	
1.6262626262626263	56.55172413793103	-4.044126876755275	
1.666666666666667	56.55172413793103	-3.670230252358525	
1.7070707070707072	56.55172413793103	-3.492066437065441	
1.7474747474747478	56.55172413793103	-3.4866740445709246	
1.787878787878788	56.55172413793103	-3.8392782043057423	
1.8282828282828287	56.55172413793103	-3.6744376906120566	
1.868686868686869	56.55172413793103	-3.788579626756711	
1.9090909090909092	56.55172413793103	-3.9584742697238	
1.9494949494949498	56.55172413793103	-3.7115030131536413	
1.98989898989899	56.55172413793103	-3.4491341872316816	
2.0303030303030307	56.55172413793103	-3.2785749154390067	
2.070707070707071	56.55172413793103	-3.1683915246526526	
2.111111111111111	56.55172413793103	-3.103031670590897	
2.151515151515152	56.55172413793103	-3.077850416521706	
2.191919191919192	56.55172413793103	-3.0989576888151005	
2.2323232323232327	56.55172413793103	-3.2074810699627814	
2.272727272727273	56.55172413793103	-3.920852720669183	
2.3131313131313136	56.55172413793103	-3.866475583775135	
2.353535353535354	56.55172413793103	-3.323053181470311	
2.393939393939394	56.55172413793103	-3.7240229301052152	
2.4343434343434347	56.55172413793103	-3.6504718739082214	
2.474747474747475	56.55172413793103	-3.3283656845069385	
2.5151515151515156	56.55172413793103	-3.1668161436023032	
2.555555555555556	56.55172413793103	-3.0819071974686887	
2.5959595959595965	56.55172413793103	-4.6040390910290165	
2.6363636363636367	56.55172413793103	-3.1566245453569914	
2.676767676767677	56.55172413793103	-3.211445482267653	
2.7171717171717176	56.55172413793103	-3.361634229009976	
2.757575757575758	56.55172413793103	-3.642680980858857	
2.7979797979797985	56.55172413793103	-3.86605425214016	
2.8383838383838387	56.55172413793103	-3.614774634487882	
2.878787878787879	56.55172413793103	-3.539798714004021	
2.9191919191919196	56.55172413793103	-3.7501707399553235	
2.95959595959596	56.55172413793103	-3.7805122899050883	
3.0	56.55172413793103	-3.123939785341773	
-1.0	59.6551724137931	-3.5942010639555604	
-0.9595959595959596	59.6551724137931	-3.691403823317774	
-0.9191919191919192	59.6551724137931	-3.816013181837759	
-0.8787878787878788	59.6551724137931	-3.9836978977234407	
-0.8383838383838383	59.6551724137931	-4.21498259121434	
-0.797979797979798	59.6551724137931	-4.376209832572615	
-0.7575757575757576	59.6551724137931	-4.1885265917102	
-0.7171717171717171	59.6551724137931	-4.002395531025165	
-0.6767676767676767	59.6551724137931	-3.8795390186975776	
-0.6363636363636364	59.6551724137931	-3.799887810126477	
-0.5959595959595959	59.6551724137931	-3.7516272081301434	
-0.5555555555555556	59.6551724137931	-3.729392376511768	
-0.5151515151515151	59.6551724137931	-3.731570749717527	
-0.4747474747474747	59.6551724137931	-3.7591406304786767	
-0.43434343434343425	59.6551724137931	-3.814956427770172	
-0.3939393939393939	59.6551724137931	-3.9009052661591785	
-0.3535353535353535	59.6551724137931	-4.000956184841333	
-0.31313131313131304	59.6551724137931	-4.033219785329585	
-0.2727272727272727	59.6551724137931	-3.9371333103928627	
-0.23232323232323226	59.6551724137931	-3.808230557093873	
-0.19191919191919185	59.6551724137931	-3.7061863453139745	
-0.15151515151515146	59.6551724137931	-3.6395910577898882	
-0.11111111111111102	59.6551724137931	-3.6075959829990847	
-0.0707070707070706	59.6551724137931	-3.6101560734479503	
-0.030303030303030297	59.6551724137931	-3.6494901857576503	
0.010101010101010166	59.6551724137931	-3.7286600405258055	
0.05050505050505059	59.6551724137931	-3.8388630333521303	
0.09090909090909106	59.6551724137931	-3.9058914340686797	
0.1313131313131315	59.6551724137931	-3.8335255040936014	
0.17171717171717174	59.6551724137931	-3.7157010125968437	
0.21212121212121218	59.6551724137931	-3.631194001827463	
0.2525252525252526	59.6551724137931	-3.591841317151653	
0.29292929292929304	59.6551724137931	-3.597411050132713	
0.3333333333333334	59.6551724137931	-3.6485484030933963	
0.3737373737373739	59.6551724137931	-3.7420089446003733	
0.41414141414141437	59.6551724137931	-3.8314164403785154	
0.4545454545454546	59.6551724137931	-3.7919561316639285	
0.49494949494949503	59.6551724137931	-3.6592846637028438	
0.5353535353535355	59.6551724137931	-3.5441322287456862	
0.5757575757575759	59.6551724137931	-3.4698703728427205	
0.6161616161616164	59.6551724137931	-3.434787920191534	
0.6565656565656568	59.6551724137931	-3.436520544411277	
0.696969696969697	59.6551724137931	-3.475507456078677	
0.7373737373737375	59.6551724137931	-3.5548230142056165	
0.7777777777777779	59.6551724137931	-3.6742326137603007	
0.8181818181818183	59.6551724137931	-3.7898272435168705	
0.8585858585858588	59.6551724137931	-3.7674837593399704	
0.8989898989898992	59.6551724137931	-3.643831693008036	
0.9393939393939394	59.6551724137931	-3.5388698001271464	
0.9797979797979799	59.6551724137931	-3.476459218430994	
1.0202020202020203	59.6551724137931	-3.455234927069083	
1.060606060606061	59.6551724137931	-3.474569514381914	
1.1010101010101012	59.6551724137931	-3.539205477296363	
1.1414141414141414	59.6551724137931	-3.66350868107216	
1.181818181818182	59.6551724137931	-3.8795258118608515	
1.2222222222222223	59.6551724137931	-4.114242747984504	
1.262626262626263	59.6551724137931	-3.8899764481101373	
1.3030303030303032	59.6551724137931	-3.6767903706418226	
1.3434343434343434	59.6551724137931	-3.5576785873675956	
1.383838383838384	59.6551724137931	-3.5015623269215554	
1.4242424242424243	59.6551724137931	-3.49626613010183	
1.464646464646465	59.6551724137931	-3.5423532322003717	
1.5050505050505052	59.6551724137931	-3.655157770289822	
1.5454545454545459	59.6551724137931	-3.8912118612908957	
1.585858585858586	59.6551724137931	-4.670396683591894	
1.6262626262626263	59.6551724137931	-3.990932337305136	
1.666666666666667	59.6551724137931	-3.667836780845357	
1.7070707070707072	59.6551724137931	-3.5018831761433717	
1.7474747474747478	59.6551724137931	-3.3992277677867033	
1.787878787878788	59.6551724137931	-3.6279443974841272	
1.8282828282828287	59.6551724137931	-3.721552730586811	
1.868686868686869	59.6551724137931	-3.783413692036164	
1.9090909090909092	59.6551724137931	-3.9914953275760445	
1.9494949494949498	59.6551724137931	-3.8148122925538934	
1.98989898989899	59.6551724137931	-3.523946803025602	
2.0303030303030307	59.6551724137931	-3.337571643456502	
2.070707070707071	59.6551724137931	-3.2185120678291694	
2.111111111111111	59.6551724137931	-3.1475125822524603	
2.151515151515152	59.6551724137931	-3.1185710645367513	
2.191919191919192	59.6551724137931	-3.137653187070151	
2.2323232323232327	59.6551724137931	-3.248593386379652	
2.272727272727273	59.6551724137931	-3.8154030536282635	
2.3131313131313136	59.6551724137931	-3.982104757495941	
2.353535353535354	59.6551724137931	-3.3224198457739953	
2.393939393939394	59.6551724137931	-3.6989709942640028	
2.4343434343434347	59.6551724137931	-3.7020608528130867	
2.474747474747475	59.6551724137931	-3.369543833910599	
2.5151515151515156	59.6551724137931	-3.2002053157327657	
2.555555555555556	59.6551724137931	-3.10840924122654	
2.5959595959595965	59.6551724137931	-4.6024737438524905	
2.6363636363636367	59.6551724137931	-3.2089126783950097	
2.676767676767677	59.6551724137931	-3.2570446955191352	
2.7171717171717176	59.6551724137931	-3.4115939256442345	
2.757575757575758	59.6551724137931	-3.7034827295104433	
2.7979797979797985	59.6551724137931	-3.8281469001021895	
2.8383838383838387	59.6551724137931	-3.576591607593312	
2.878787878787879	59.6551724137931	-3.504421733550735	
2.9191919191919196	59.6551724137931	-3.6780044717537566	
2.95959595959596	59.6551724137931	-3.9185577551582873	
3.0	59.6551724137931	-3.1691865952658014	
-1.0	62.758620689655174	-3.6563679639917885	
-0.9595959595959596	62.758620689655174	-3.762361466476675	
-0.9191919191919192	62.758620689655174	-3.9010547275286873	
-0.8787878787878788	62.758620689655174	-4.092634537926553	
-0.8383838383838383	62.758620689655174	-4.344276139223592	
-0.797979797979798	62.758620689655174	-4.354997562073134	
-0.7575757575757576	62.758620689655174	-4.1290282668066025	
-0.7171717171717171	62.758620689655174	-3.9654080159638605	
-0.6767676767676767	62.758620689655174	-3.857581749983166	
-0.6363636363636364	62.758620689655174	-3.7869003681839155	
-0.5959595959595959	62.758620689655174	-3.743934073722117	
-0.5555555555555556	62.758620689655174	-3.72437471651688	
-0.5151515151515151	62.758620689655174	-3.7267856374880415	
-0.4747474747474747	62.758620689655174	-3.7514937697171655	
-0.43434343434343425	62.758620689655174	-3.7994583999401708	
-0.3939393939393939	62.758620689655174	-3.8688285670845044	
-0.3535353535353535	62.758620689655174	-3.942678536364088	
-0.31313131313131304	62.758620689655174	-3.969308941860681	
-0.2727272727272727	62.758620689655174	-3.911225476965085	
-0.23232323232323226	62.758620689655174	-3.816573817496711	
-0.19191919191919185	62.758620689655174	-3.7346417751918555	
-0.15151515151515146	62.758620689655174	-3.681480077697264	
-0.11111111111111102	62.758620689655174	-3.6609824617309843	
-0.0707070707070706	62.758620689655174	-3.6755579157998044	
-0.030303030303030297	62.758620689655174	-3.7283594116460455	
0.010101010101010166	62.758620689655174	-3.8181820491291987	
0.05050505050505059	62.758620689655174	-3.9068217214873164	
0.09090909090909106	62.758620689655174	-3.883033266872392	
0.1313131313131315	62.758620689655174	-3.761963972264836	
0.17171717171717174	62.758620689655174	-3.651420774657883	
0.21212121212121218	62.758620689655174	-3.5818786243619787	
0.2525252525252526	62.758620689655174	-3.5548698728405057	
0.29292929292929304	62.758620689655174	-3.5702878894254804	
0.3333333333333334	62.758620689655174	-3.631059996295811	
0.3737373737373739	62.758620689655174	-3.740322781806139	
0.41414141414141437	62.758620689655174	-3.8669081966405776	
0.4545454545454546	62.758620689655174	-3.857629596197785	
0.49494949494949503	62.758620689655174	-3.7148598411801643	
0.5353535353535355	62.758620689655174	-3.589702450973052	
0.5757575757575759	62.758620689655174	-3.511199950736701	
0.6161616161616164	62.758620689655174	-3.475201937574383	
0.6565656565656568	62.758620689655174	-3.477750734456154	
0.696969696969697	62.758620689655174	-3.518007615939377	
0.7373737373737375	62.758620689655174	-3.5962176619731347	
0.7777777777777779	62.758620689655174	-3.7018058648499093	
0.8181818181818183	62.758620689655174	-3.770118730465315	
0.8585858585858588	62.758620689655174	-3.7137101165957778	
0.8989898989898992	62.758620689655174	-3.602747773936201	
0.9393939393939394	62.758620689655174	-3.5136586907497946	
0.9797979797979799	62.758620689655174	-3.461364166647813	
1.0202020202020203	62.758620689655174	-3.445756193038215	
1.060606060606061	62.758620689655174	-3.467219692767877	
1.1010101010101012	62.758620689655174	-3.5303448983564283	
1.1414141414141414	62.758620689655174	-3.647518746103615	
1.181818181818182	62.758620689655174	-3.8456013382137044	
1.2222222222222223	62.758620689655174	-4.1015089492718895	
1.262626262626263	62.758620689655174	-3.9586129209878487	
1.3030303030303032	62.758620689655174	-3.73747507815886	
1.3434343434343434	62.758620689655174	-3.6113921592936022	
1.383838383838384	62.758620689655174	-3.551811464277519	
1.4242424242424243	62.758620689655174	-3.545293311077818	
1.464646464646465	62.758620689655174	-3.592159490895653	
1.5050505050505052	62.758620689655174	-3.708835895675813	
1.5454545454545459	62.758620689655174	-3.957184786424958	
1.585858585858586	62.758620689655174	-4.626084275496178	
1.6262626262626263	62.758620689655174	-3.9680318108834873	
1.666666666666667	62.758620689655174	-3.6750309682788047	
1.7070707070707072	62.758620689655174	-3.52081252641457	
1.7474747474747478	62.758620689655174	-3.4266264163829323	
1.787878787878788	62.758620689655174	-3.428737213862486	
1.8282828282828287	62.758620689655174	-3.812166264116954	
1.868686868686869	62.758620689655174	-3.7586655158202533	
1.9090909090909092	62.758620689655174	-3.981869218573985	
1.9494949494949498	62.758620689655174	-3.9718534810819923	
1.98989898989899	62.758620689655174	-3.6251679358325912	
2.0303030303030307	62.758620689655174	-3.4105821079106926	
2.070707070707071	62.758620689655174	-3.277563615418634	
2.111111111111111	62.758620689655174	-3.1984709650171803	
2.151515151515152	62.758620689655174	-3.164554730313508	
2.191919191919192	62.758620689655174	-3.1812762772688736	
2.2323232323232327	62.758620689655174	-3.296006104832034	
2.272727272727273	62.758620689655174	-3.7231855592331913	
2.3131313131313136	62.758620689655174	-4.142546215754427	
2.353535353535354	62.758620689655174	-3.3241415852783804	
2.393939393939394	62.758620689655174	-3.6841097007210775	
2.4343434343434347	62.758620689655174	-3.7636985287061338	
2.474747474747475	62.758620689655174	-3.415777158437458	
2.5151515151515156	62.758620689655174	-3.237320929412095	
2.555555555555556	62.758620689655174	-3.1386378568756763	
2.5959595959595965	62.758620689655174	-4.597342611301274	
2.6363636363636367	62.758620689655174	-3.269137178283645	
2.676767676767677	62.758620689655174	-3.3109041021192787	
2.7171717171717176	62.758620689655174	-3.4748139902880246	
2.757575757575758	62.758620689655174	-3.78655425412819	
2.7979797979797985	62.758620689655174	-3.785424904440554	
2.8383838383838387	62.758620689655174	-3.5370646364498786	
2.878787878787879	62.758620689655174	-3.467917198491411	
2.9191919191919196	62.758620689655174	-3.6132763418570546	
2.95959595959596	62.758620689655174	-4.1034916370825805	
3.0	62.758620689655174	-3.216911106660865	
-1.0	65.86206896551724	-3.6964738025482133	
-0.9595959595959596	65.86206896551724	-3.8261921158967853	
-0.9191919191919192	65.86206896551724	-4.01247718332849	
-0.8787878787878788	65.86206896551724	-4.339483890497473	
-0.8383838383838383	65.86206896551724	-5.322640674305676	
-0.797979797979798	65.86206896551724	-4.28646850335228	
-0.7575757575757576	65.86206896551724	-4.02019466208171	
-0.7171717171717171	65.86206896551724	-3.8719482283008624	
-0.6767676767676767	65.86206896551724	-3.7776860458055994	
-0.6363636363636364	65.86206896551724	-3.717325564671731	
-0.5959595959595959	65.86206896551724	-3.6828029109145404	
-0.5555555555555556	65.86206896551724	-3.671093054398643	
-0.5151515151515151	65.86206896551724	-3.6821543369023213	
-0.4747474747474747	65.86206896551724	-3.718509254272281	
-0.43434343434343425	65.86206896551724	-3.785720511453669	
-0.3939393939393939	65.86206896551724	-3.893042927400493	
-0.3535353535353535	65.86206896551724	-4.04565096450937	
-0.31313131313131304	65.86206896551724	-4.158665887896144	
-0.2727272727272727	65.86206896551724	-4.044100348653594	
-0.23232323232323226	65.86206896551724	-3.874466391875118	
-0.19191919191919185	65.86206896551724	-3.753310485218508	
-0.15151515151515146	65.86206896551724	-3.6802522085253537	
-0.11111111111111102	65.86206896551724	-3.6491977066309755	
-0.0707070707070706	65.86206896551724	-3.6591468512838077	
-0.030303030303030297	65.86206896551724	-3.71518882902079	
0.010101010101010166	65.86206896551724	-3.8312497306026847	
0.05050505050505059	65.86206896551724	-4.0306012977995485	
0.09090909090909106	65.86206896551724	-4.192329079683269	
0.1313131313131315	65.86206896551724	-3.989474068032122	
0.17171717171717174	65.86206896551724	-3.802390575117745	
0.21212121212121218	65.86206896551724	-3.6990325396976456	
0.2525252525252526	65.86206896551724	-3.658723015536654	
0.29292929292929304	65.86206896551724	-3.672745474579318	
0.3333333333333334	65.86206896551724	-3.741729462415985	
0.3737373737373739	65.86206896551724	-3.86631626051723	
0.41414141414141437	65.86206896551724	-3.979954456806504	
0.4545454545454546	65.86206896551724	-3.897309531158515	
0.49494949494949503	65.86206896551724	-3.7387503374181112	
0.5353535353535355	65.86206896551724	-3.626111980161024	
0.5757575757575759	65.86206896551724	-3.565579313564456	
0.6161616161616164	65.86206896551724	-3.551851678959766	
0.6565656565656568	65.86206896551724	-3.5848992428734467	
0.696969696969697	65.86206896551724	-3.672575605920889	
0.7373737373737375	65.86206896551724	-3.8320740395698323	
0.7777777777777779	65.86206896551724	-4.024057336819482	
0.8181818181818183	65.86206896551724	-3.9077218539783876	
0.8585858585858588	65.86206896551724	-3.6896752298738953	
0.8989898989898992	65.86206896551724	-3.544983628628871	
0.9393939393939394	65.86206896551724	-3.4582376385203144	
0.9797979797979799	65.86206896551724	-3.4151611337864978	
1.0202020202020203	65.86206896551724	-3.4097037615732013	
1.060606060606061	65.86206896551724	-3.441644430694889	
1.1010101010101012	65.86206896551724	-3.516845854329227	
1.1414141414141414	65.86206896551724	-3.651768391277872	
1.181818181818182	65.86206896551724	-3.88827134199719	
1.2222222222222223	65.86206896551724	-4.198920371133287	
1.262626262626263	65.86206896551724	-3.9239325069704485	
1.3030303030303032	65.86206896551724	-3.6917843269818156	
1.3434343434343434	65.86206896551724	-3.5675862954943294	
1.383838383838384	65.86206896551724	-3.508244119752047	
1.4242424242424243	65.86206896551724	-3.498468796061625	
1.464646464646465	65.86206896551724	-3.536085400148361	
1.5050505050505052	65.86206896551724	-3.6297081526853328	
1.5454545454545459	65.86206896551724	-3.8054260246104388	
1.585858585858586	65.86206896551724	-4.094670392166066	
1.6262626262626263	65.86206896551724	-4.029579079972514	
1.666666666666667	65.86206896551724	-3.7707546225641493	
1.7070707070707072	65.86206896551724	-3.6442892188955907	
1.7474747474747478	65.86206896551724	-3.660021788736289	
1.787878787878788	65.86206896551724	-4.165707560738541	
1.8282828282828287	65.86206896551724	-4.247289208023566	
1.868686868686869	65.86206896551724	-3.296011356610976	
1.9090909090909092	65.86206896551724	-3.433568297642339	
1.9494949494949498	65.86206896551724	-3.6535033475222467	
1.98989898989899	65.86206896551724	-4.157422110478311	
2.0303030303030307	65.86206896551724	-4.019780530176495	
2.070707070707071	65.86206896551724	-3.6294773486332677	
2.111111111111111	65.86206896551724	-3.4625273839646447	
2.151515151515152	65.86206896551724	-3.391013185917431	
2.191919191919192	65.86206896551724	-3.400374087075213	
2.2323232323232327	65.86206896551724	-3.568026583366707	
2.272727272727273	65.86206896551724	-3.456783734532456	
2.3131313131313136	65.86206896551724	-4.605247520846974	
2.353535353535354	65.86206896551724	-3.4390728339124546	
2.393939393939394	65.86206896551724	-3.92423053135797	
2.4343434343434347	65.86206896551724	-3.829720423195959	
2.474747474747475	65.86206896551724	-3.467974714484601	
2.5151515151515156	65.86206896551724	-3.3031817825284633	
2.555555555555556	65.86206896551724	-3.217106202420068	
2.5959595959595965	65.86206896551724	-4.527397638208113	
2.6363636363636367	65.86206896551724	-3.402605706753271	
2.676767676767677	65.86206896551724	-3.478122890445212	
2.7171717171717176	65.86206896551724	-3.747552264344193	
2.757575757575758	65.86206896551724	-4.214003697053211	
2.7979797979797985	65.86206896551724	-3.6955233349250074	
2.8383838383838387	65.86206896551724	-3.5100409139607236	
2.878787878787879	65.86206896551724	-3.516893299294072	
2.9191919191919196	65.86206896551724	-3.8700120025269626	
2.95959595959596	65.86206896551724	-3.5927604675636937	
3.0	65.86206896551724	-3.0478257576060277	
-1.0	68.9655172413793	-3.6954950603314916	
-0.9595959595959596	68.9655172413793	-3.815854582310685	
-0.9191919191919192	68.9655172413793	-3.9822171057212286	
-0.8787878787878788	68.9655172413793	-4.243916926618073	
-0.8383838383838383	68.9655172413793	-4.709771926828732	
-0.797979797979798	68.9655172413793	-4.376441394988194	
-0.7575757575757576	68.9655172413793	-4.089900136576284	
-0.7171717171717171	68.9655172413793	-3.9300859504194254	
-0.6767676767676767	68.9655172413793	-3.8290692136343316	
-0.6363636363636364	68.9655172413793	-3.7639999064092935	
-0.5959595959595959	68.9655172413793	-3.725396077374722	
-0.5555555555555556	68.9655172413793	-3.7091015767591022	
-0.5151515151515151	68.9655172413793	-3.7135668342958157	
-0.4747474747474747	68.9655172413793	-3.738482609325094	
-0.43434343434343425	68.9655172413793	-3.7831064699569645	
-0.3939393939393939	68.9655172413793	-3.841969197870919	
-0.3535353535353535	68.9655172413793	-3.8947322323279603	
-0.31313131313131304	68.9655172413793	-3.9025322207044257	
-0.2727272727272727	68.9655172413793	-3.85173407519773	
-0.23232323232323226	68.9655172413793	-3.7787068922947316	
-0.19191919191919185	68.9655172413793	-3.717881528966321	
-0.15151515151515146	68.9655172413793	-3.6841889391984357	
-0.11111111111111102	68.9655172413793	-3.6846056020706	
-0.0707070707070706	68.9655172413793	-3.726358174483603	
-0.030303030303030297	68.9655172413793	-3.820812549637354	
0.010101010101010166	68.9655172413793	-3.974125933872488	
0.05050505050505059	68.9655172413793	-4.055506896096989	
0.09090909090909106	68.9655172413793	-3.880691929699739	
0.1313131313131315	68.9655172413793	-3.699935081422012	
0.17171717171717174	68.9655172413793	-3.5812195722681364	
0.21212121212121218	68.9655172413793	-3.514310711807303	
0.2525252525252526	68.9655172413793	-3.4912573079282097	
0.29292929292929304	68.9655172413793	-3.5101734811270795	
0.3333333333333334	68.9655172413793	-3.57500391861934	
0.3737373737373739	68.9655172413793	-3.6967404471893213	
0.41414141414141437	68.9655172413793	-3.8852230979914184	
0.4545454545454546	68.9655172413793	-4.001808839570546	
0.49494949494949503	68.9655172413793	-3.8354369542195705	
0.5353535353535355	68.9655172413793	-3.672580051693597	
0.5757575757575759	68.9655172413793	-3.5768369375381712	
0.6161616161616164	68.9655172413793	-3.534742576420152	
0.6565656565656568	68.9655172413793	-3.53785801583206	
0.696969696969697	68.9655172413793	-3.583853715630257	
0.7373737373737375	68.9655172413793	-3.671498375861578	
0.7777777777777779	68.9655172413793	-3.7783214712740234	
0.8181818181818183	68.9655172413793	-3.80336620546552	
0.8585858585858588	68.9655172413793	-3.698659301945234	
0.8989898989898992	68.9655172413793	-3.5779278320762726	
0.9393939393939394	68.9655172413793	-3.4914133141373656	
0.9797979797979799	68.9655172413793	-3.442579627775689	
1.0202020202020203	68.9655172413793	-3.428963323777123	
1.060606060606061	68.9655172413793	-3.450252119161963	
1.1010101010101012	68.9655172413793	-3.510118573551573	
1.1414141414141414	68.9655172413793	-3.6187672522551604	
1.181818181818182	68.9655172413793	-3.798609252853638	
1.2222222222222223	68.9655172413793	-4.062130179052825	
1.262626262626263	68.9655172413793	-4.038524973483928	
1.3030303030303032	68.9655172413793	-3.806208997523904	
1.3434343434343434	68.9655172413793	-3.6662953124384656	
1.383838383838384	68.9655172413793	-3.5981349422832176	
1.4242424242424243	68.9655172413793	-3.5852367591108103	
1.464646464646465	68.9655172413793	-3.6257532965400454	
1.5050505050505052	68.9655172413793	-3.7328975230774804	
1.5454545454545459	68.9655172413793	-3.9535273435801415	
1.585858585858586	68.9655172413793	-4.359515193021867	
1.6262626262626263	68.9655172413793	-3.9952866585525455	
1.666666666666667	68.9655172413793	-3.7147748939490084	
1.7070707070707072	68.9655172413793	-3.5640555952311583	
1.7474747474747478	68.9655172413793	-3.482759433802849	
1.787878787878788	68.9655172413793	-3.4512358750968404	
1.8282828282828287	68.9655172413793	-3.515294678035357	
1.868686868686869	68.9655172413793	-3.6247045242219187	
1.9090909090909092	68.9655172413793	-3.771901582330015	
1.9494949494949498	68.9655172413793	-4.196330766940111	
1.98989898989899	68.9655172413793	-3.9930317833771314	
2.0303030303030307	68.9655172413793	-3.6202215497994903	
2.070707070707071	68.9655172413793	-3.430315452597816	
2.111111111111111	68.9655172413793	-3.323175343397099	
2.151515151515152	68.9655172413793	-3.2737082316458754	
2.191919191919192	68.9655172413793	-3.283617033820574	
2.2323232323232327	68.9655172413793	-3.4095449701305762	
2.272727272727273	68.9655172413793	-3.588679418015237	
2.3131313131313136	68.9655172413793	-4.682800419608607	
2.353535353535354	68.9655172413793	-3.3360916459079655	
2.393939393939394	68.9655172413793	-3.6752657090787237	
2.4343434343434347	68.9655172413793	-3.9263900654739254	
2.474747474747475	68.9655172413793	-3.523921975185786	
2.5151515151515156	68.9655172413793	-3.3221028260402	
2.555555555555556	68.9655172413793	-3.209783560390737	
2.5959595959595965	68.9655172413793	-4.58536071161108	
2.6363636363636367	68.9655172413793	-3.4136929573495833	
2.676767676767677	68.9655172413793	-3.4433937529138654	
2.7171717171717176	68.9655172413793	-3.648754497447569	
2.757575757575758	68.9655172413793	-4.007841140649081	
2.7979797979797985	68.9655172413793	-3.6885270584963687	
2.8383838383838387	68.9655172413793	-3.465697764337808	
2.878787878787879	68.9655172413793	-3.404389568434725	
2.9191919191919196	68.9655172413793	-3.5153526126605685	
2.95959595959596	68.9655172413793	-4.352653037354851	
3.0	68.9655172413793	-3.3118928823738316	
-1.0	72.06896551724138	-3.6640038427072352	
-0.9595959595959596	72.06896551724138	-3.783253298247904	
-0.9191919191919192	72.06896551724138	-3.9482433564200115	
-0.8787878787878788	72.06896551724138	-4.211707672259318	
-0.8383838383838383	72.06896551724138	-4.867049831392952	
-0.797979797979798	72.06896551724138	-4.428045841450625	
-0.7575757575757576	72.06896551724138	-4.093769188640987	
-0.7171717171717171	72.06896551724138	-3.923376746971308	
-0.6767676767676767	72.06896551724138	-3.818401633289124	
-0.6363636363636364	72.06896551724138	-3.7517233083566826	
-0.5959595959595959	72.06896551724138	-3.7127453568465625	
-0.5555555555555556	72.06896551724138	-3.696982427202462	
-0.5151515151515151	72.06896551724138	-3.7028726678580552	
-0.4747474747474747	72.06896551724138	-3.730294111705179	
-0.43434343434343425	72.06896551724138	-3.7787822220628846	
-0.3939393939393939	72.06896551724138	-3.8426077940143064	
-0.3535353535353535	72.06896551724138	-3.8982439901410473	
-0.31313131313131304	72.06896551724138	-3.900395335857632	
-0.2727272727272727	72.06896551724138	-3.838740298396142	
-0.23232323232323226	72.06896551724138	-3.7583258563628372	
-0.19191919191919185	72.06896551724138	-3.694220551257247	
-0.15151515151515146	72.06896551724138	-3.6596475541059763	
-0.11111111111111102	72.06896551724138	-3.6608518590433743	
-0.0707070707070706	72.06896551724138	-3.70571703151313	
-0.030303030303030297	72.06896551724138	-3.809632474174978	
0.010101010101010166	72.06896551724138	-3.997534702813023	
0.05050505050505059	72.06896551724138	-4.140144381874824	
0.09090909090909106	72.06896551724138	-3.907412139861789	
0.1313131313131315	72.06896551724138	-3.697073993973902	
0.17171717171717174	72.06896551724138	-3.567510077396456	
0.21212121212121218	72.06896551724138	-3.4952156337769544	
0.2525252525252526	72.06896551724138	-3.4685395291032872	
0.29292929292929304	72.06896551724138	-3.484246659332439	
0.3333333333333334	72.06896551724138	-3.5456781276021805	
0.3737373737373739	72.06896551724138	-3.6644443228671695	
0.41414141414141437	72.06896551724138	-3.8615512364349414	
0.4545454545454546	72.06896551724138	-4.055221103702301	
0.49494949494949503	72.06896551724138	-3.894023298981072	
0.5353535353535355	72.06896551724138	-3.7059774684629785	
0.5757575757575759	72.06896551724138	-3.5983188629606286	
0.6161616161616164	72.06896551724138	-3.5509459171223043	
0.6565656565656568	72.06896551724138	-3.5527099870548624	
0.696969696969697	72.06896551724138	-3.601278530669854	
0.7373737373737375	72.06896551724138	-3.698103376829771	
0.7777777777777779	72.06896551724138	-3.824587201924849	
0.8181818181818183	72.06896551724138	-3.85461147101663	
0.8585858585858588	72.06896551724138	-3.725093629850999	
0.8989898989898992	72.06896551724138	-3.5888054955014517	
0.9393939393939394	72.06896551724138	-3.4951682016519414	
0.9797979797979799	72.06896551724138	-3.4425673769963896	
1.0202020202020203	72.06896551724138	-3.426480265291285	
1.060606060606061	72.06896551724138	-3.4457264490557002	
1.1010101010101012	72.06896551724138	-3.503485033507179	
1.1414141414141414	72.06896551724138	-3.6095526354579643	
1.181818181818182	72.06896551724138	-3.7864028495407966	
1.2222222222222223	72.06896551724138	-4.05779873183655	
1.262626262626263	72.06896551724138	-4.066283434079337	
1.3030303030303032	72.06896551724138	-3.8210330104699968	
1.3434343434343434	72.06896551724138	-3.6730098138400527	
1.383838383838384	72.06896551724138	-3.59957895889561	
1.4242424242424243	72.06896551724138	-3.5818358249447058	
1.464646464646465	72.06896551724138	-3.616320162049642	
1.5050505050505052	72.06896551724138	-3.7135521871144777	
1.5454545454545459	72.06896551724138	-3.9114061927695487	
1.585858585858586	72.06896551724138	-4.288056266490413	
1.6262626262626263	72.06896551724138	-4.046983924894568	
1.666666666666667	72.06896551724138	-3.7481796993059198	
1.7070707070707072	72.06896551724138	-3.58834722684531	
1.7474747474747478	72.06896551724138	-3.5033898466174334	
1.787878787878788	72.06896551724138	-3.4752479766606243	
1.8282828282828287	72.06896551724138	-3.5251393534633895	
1.868686868686869	72.06896551724138	-3.484715954129092	
1.9090909090909092	72.06896551724138	-3.6333580250810384	
1.9494949494949498	72.06896551724138	-3.9402589707343325	
1.98989898989899	72.06896551724138	-4.471999479355859	
2.0303030303030307	72.06896551724138	-3.784169222916458	
2.070707070707071	72.06896551724138	-3.531900869914888	
2.111111111111111	72.06896551724138	-3.4000200728738643	
2.151515151515152	72.06896551724138	-3.3381544625538173	
2.191919191919192	72.06896551724138	-3.342634162140469	
2.2323232323232327	72.06896551724138	-3.4752963940206922	
2.272727272727273	72.06896551724138	-3.5470207899368105	
2.3131313131313136	72.06896551724138	-4.596938401592712	
2.353535353535354	72.06896551724138	-3.346923514576141	
2.393939393939394	72.06896551724138	-3.678404377402907	
2.4343434343434347	72.06896551724138	-4.038179606125761	
2.474747474747475	72.06896551724138	-3.5866860186222054	
2.5151515151515156	72.06896551724138	-3.3697227929037203	
2.555555555555556	72.06896551724138	-3.250679383932568	
2.5959595959595965	72.06896551724138	-4.582806677387367	
2.6363636363636367	72.06896551724138	-3.498371028477488	
2.676767676767677	72.06896551724138	-3.522217527576255	
2.7171717171717176	72.06896551724138	-3.7682347789446204	
2.757575757575758	72.06896551724138	-4.091276872094072	
2.7979797979797985	72.06896551724138	-3.642242728880313	
2.8383838383838387	72.06896551724138	-3.437173649737375	
2.878787878787879	72.06896551724138	-3.3807931382505645	
2.9191919191919196	72.06896551724138	-3.483188439742357	
2.95959595959596	72.06896551724138	-4.217935371677134	
3.0	72.06896551724138	-3.352820826984217	
-1.0	75.17241379310344	-3.613580902538793	
-0.9595959595959596	75.17241379310344	-3.728135096764866	
-0.9191919191919192	75.17241379310344	-3.8844257563649434	
-0.8787878787878788	75.17241379310344	-4.126749363703782	
-0.8383838383838383	75.17241379310344	-4.686793988269969	
-0.797979797979798	75.17241379310344	-4.509875884145541	
-0.7575757575757576	75.17241379310344	-4.1060058076598285	
-0.7171717171717171	75.17241379310344	-3.9190486854424726	
-0.6767676767676767	75.17241379310344	-3.8070312598938814	
-0.6363636363636364	75.17241379310344	-3.7368282890631823	
-0.5959595959595959	75.17241379310344	-3.6961973647267903	
-0.5555555555555556	75.17241379310344	-3.6801578713178813	
-0.5151515151515151	75.17241379310344	-3.687188344903788	
-0.4747474747474747	75.17241379310344	-3.71769375526913	
-0.43434343434343425	75.17241379310344	-3.772402696861286	
-0.3939393939393939	75.17241379310344	-3.847209327889179	
-0.3535353535353535	75.17241379310344	-3.916121765787903	
-0.31313131313131304	75.17241379310344	-3.9182508481186566	
-0.2727272727272727	75.17241379310344	-3.840394893200202	
-0.23232323232323226	75.17241379310344	-3.7450969601374715	
-0.19191919191919185	75.17241379310344	-3.6716233723419096	
-0.15151515151515146	75.17241379310344	-3.6309768199619294	
-0.11111111111111102	75.17241379310344	-3.6275603874599023	
-0.0707070707070706	75.17241379310344	-3.6682775175140367	
-0.030303030303030297	75.17241379310344	-3.7688271274068024	
0.010101010101010166	75.17241379310344	-3.964908209301125	
0.05050505050505059	75.17241379310344	-4.209194908430156	
0.09090909090909106	75.17241379310344	-3.9534202468688675	
0.1313131313131315	75.17241379310344	-3.708444419117319	
0.17171717171717174	75.17241379310344	-3.5644723751438385	
0.21212121212121218	75.17241379310344	-3.4842901018275105	
0.2525252525252526	75.17241379310344	-3.4521177497829068	
0.29292929292929304	75.17241379310344	-3.4630889644395695	
0.3333333333333334	75.17241379310344	-3.5196066117433458	
0.3737373737373739	75.17241379310344	-3.6327870998441605	
0.41414141414141437	75.17241379310344	-3.827969930359094	
0.4545454545454546	75.17241379310344	-4.080343972253715	
0.49494949494949503	75.17241379310344	-3.9470894780517813	
0.5353535353535355	75.17241379310344	-3.7322433859511204	
0.5757575757575759	75.17241379310344	-3.6115742834693703	
0.6161616161616164	75.17241379310344	-3.5576581701221417	
0.6565656565656568	75.17241379310344	-3.5563297879657494	
0.696969696969697	75.17241379310344	-3.605242917182104	
0.7373737373737375	75.17241379310344	-3.7098375609096808	
0.7777777777777779	75.17241379310344	-3.8659258124072156	
0.8181818181818183	75.17241379310344	-3.9306245314008663	
0.8585858585858588	75.17241379310344	-3.7729278725513535	
0.8989898989898992	75.17241379310344	-3.6133959557809447	
0.9393939393939394	75.17241379310344	-3.5082646436470646	
0.9797979797979799	75.17241379310344	-3.4492804422419763	
1.0202020202020203	75.17241379310344	-3.429089019558033	
1.060606060606061	75.17241379310344	-3.44534833214435	
1.1010101010101012	75.17241379310344	-3.500724283389408	
1.1414141414141414	75.17241379310344	-3.6049189016103806	
1.181818181818182	75.17241379310344	-3.781627052342002	
1.2222222222222223	75.17241379310344	-4.068115522845127	
1.262626262626263	75.17241379310344	-4.096727942197762	
1.3030303030303032	75.17241379310344	-3.8286387778473165	
1.3434343434343434	75.17241379310344	-3.671472126746117	
1.383838383838384	75.17241379310344	-3.5924506310642434	
1.4242424242424243	75.17241379310344	-3.5694874193743154	
1.464646464646465	75.17241379310344	-3.5974785813423917	
1.5050505050505052	75.17241379310344	-3.6845788901846372	
1.5454545454545459	75.17241379310344	-3.8624296986757325	
1.585858585858586	75.17241379310344	-4.2246713097046475	
1.6262626262626263	75.17241379310344	-4.133967181076044	
1.666666666666667	75.17241379310344	-3.7919327165738816	
1.7070707070707072	75.17241379310344	-3.614619507426333	
1.7474747474747478	75.17241379310344	-3.5206307993946235	
1.787878787878788	75.17241379310344	-3.487362119184579	
1.8282828282828287	75.17241379310344	-3.5294461266130255	
1.868686868686869	75.17241379310344	-4.103682651990792	
1.9090909090909092	75.17241379310344	-3.48412798247699	
1.9494949494949498	75.17241379310344	-3.732612508826235	
1.98989898989899	75.17241379310344	-4.3031654414825775	
2.0303030303030307	75.17241379310344	-4.047558259855575	
2.070707070707071	75.17241379310344	-3.6610012366606277	
2.111111111111111	75.17241379310344	-3.4898581019601327	
2.151515151515152	75.17241379310344	-3.4102221927221468	
2.191919191919192	75.17241379310344	-3.4067480301741404	
2.2323232323232327	75.17241379310344	-3.5455990522892775	
2.272727272727273	75.17241379310344	-3.522804578629593	
2.3131313131313136	75.17241379310344	-4.384684637036249	
2.353535353535354	75.17241379310344	-3.361343397305996	
2.393939393939394	75.17241379310344	-3.6850076463921906	
2.4343434343434347	75.17241379310344	-4.186788073963825	
2.474747474747475	75.17241379310344	-3.6561176886696805	
2.5151515151515156	75.17241379310344	-3.420869181577552	
2.555555555555556	75.17241379310344	-3.295129540739941	
2.5959595959595965	75.17241379310344	-4.585342943674548	
2.6363636363636367	75.17241379310344	-3.590919339947739	
2.676767676767677	75.17241379310344	-3.609011236106241	
2.7171717171717176	75.17241379310344	-3.921789355107843	
2.757575757575758	75.17241379310344	-4.077228253723923	
2.7979797979797985	75.17241379310344	-3.6018171164890793	
2.8383838383838387	75.17241379310344	-3.414757183553711	
2.878787878787879	75.17241379310344	-3.3639813963782528	
2.9191919191919196	75.17241379310344	-3.4624770452592157	
2.95959595959596	75.17241379310344	-4.116855175686657	
3.0	75.17241379310344	-3.3832469710918294	
-1.0	78.27586206896552	-3.5576448707566057	
-0.9595959595959596	78.27586206896552	-3.667088744060955	
-0.9191919191919192	78.27586206896552	-3.814121317994494	
-0.8787878787878788	78.27586206896552	-4.034629131079002	
-0.8383838383838383	78.27586206896552	-4.481283167691237	
-0.797979797979798	78.27586206896552	-4.630039916539361	
-0.7575757575757576	78.27586206896552	-4.121752322185956	
-0.7171717171717171	78.27586206896552	-3.9138133771452175	
-0.6767676767676767	78.27586206896552	-3.792974556220284	
-0.6363636363636364	78.27586206896552	-3.718151054302049	
-0.5959595959595959	78.27586206896552	-3.675012822088652	
-0.5555555555555556	78.27586206896552	-3.6579419632431103	
-0.5151515151515151	78.27586206896552	-3.66544437578375	
-0.4747474747474747	78.27586206896552	-3.6986249168054566	
-0.43434343434343425	78.27586206896552	-3.7601408887769474	
-0.3939393939393939	78.27586206896552	-3.850053613440142	
-0.3535353535353535	78.27586206896552	-3.944595662050701	
-0.31313131313131304	78.27586206896552	-3.956876717797633	
-0.2727272727272727	78.27586206896552	-3.8569549079819656	
-0.23232323232323226	78.27586206896552	-3.7399545668163467	
-0.19191919191919185	78.27586206896552	-3.6528541811970405	
-0.15151515151515146	78.27586206896552	-3.6030348259648752	
-0.11111111111111102	78.27586206896552	-3.5920358843199285	
-0.0707070707070706	78.27586206896552	-3.624754134628971	
-0.030303030303030297	78.27586206896552	-3.7147068847329776	
0.010101010101010166	78.27586206896552	-3.8964115406487356	
0.05050505050505059	78.27586206896552	-4.208750594950316	
0.09090909090909106	78.27586206896552	-4.018231522931566	
0.1313131313131315	78.27586206896552	-3.732225595072099	
0.17171717171717174	78.27586206896552	-3.570334318977146	
0.21212121212121218	78.27586206896552	-3.4803315198082903	
0.2525252525252526	78.27586206896552	-3.4414433608894273	
0.29292929292929304	78.27586206896552	-3.4468568505016677	
0.3333333333333334	78.27586206896552	-3.497858942479905	
0.3737373737373739	78.27586206896552	-3.604633215235875	
0.41414141414141437	78.27586206896552	-3.7932655836445512	
0.4545454545454546	78.27586206896552	-4.077908753373705	
0.49494949494949503	78.27586206896552	-3.9915760465938845	
0.5353535353535355	78.27586206896552	-3.7507770805726537	
0.5757575757575759	78.27586206896552	-3.6169711420705517	
0.6161616161616164	78.27586206896552	-3.555683053875216	
0.6565656565656568	78.27586206896552	-3.5495262876738014	
0.696969696969697	78.27586206896552	-3.5956408940975857	
0.7373737373737375	78.27586206896552	-3.7025511341486306	
0.7777777777777779	78.27586206896552	-3.8862040763788754	
0.8181818181818183	78.27586206896552	-4.032503131692103	
0.8585858585858588	78.27586206896552	-3.845666773631409	
0.8989898989898992	78.27586206896552	-3.6517671585891134	
0.9393939393939394	78.27586206896552	-3.5304035214128064	
0.9797979797979799	78.27586206896552	-3.462623175497558	
1.0202020202020203	78.27586206896552	-3.4369442725382413	
1.060606060606061	78.27586206896552	-3.449454815584108	
1.1010101010101012	78.27586206896552	-3.502232958130566	
1.1414141414141414	78.27586206896552	-3.6051035107116567	
1.181818181818182	78.27586206896552	-3.78394820790377	
1.2222222222222223	78.27586206896552	-4.094267732483125	
1.262626262626263	78.27586206896552	-4.132777989406583	
1.3030303030303032	78.27586206896552	-3.8309693496776798	
1.3434343434343434	78.27586206896552	-3.664363038414637	
1.383838383838384	78.27586206896552	-3.5798905980549893	
1.4242424242424243	78.27586206896552	-3.551793519591866	
1.464646464646465	78.27586206896552	-3.5734327538612334	
1.5050505050505052	78.27586206896552	-3.6509862699118245	
1.5454545454545459	78.27586206896552	-3.8114061434847613	
1.585858585858586	78.27586206896552	-4.152317422411506	
1.6262626262626263	78.27586206896552	-4.279503307796427	
1.666666666666667	78.27586206896552	-3.8472095345589246	
1.7070707070707072	78.27586206896552	-3.6424989008615682	
1.7474747474747478	78.27586206896552	-3.534880317363533	
1.787878787878788	78.27586206896552	-3.4914886129921814	
1.8282828282828287	78.27586206896552	-3.517390259038721	
1.868686868686869	78.27586206896552	-3.8007072183075232	
1.9090909090909092	78.27586206896552	-3.293301152653792	
1.9494949494949498	78.27586206896552	-3.5710198056931537	
1.98989898989899	78.27586206896552	-3.913169754346721	
2.0303030303030307	78.27586206896552	-4.780172036982242	
2.070707070707071	78.27586206896552	-3.83655818843332	
2.111111111111111	78.27586206896552	-3.5966071369526795	
2.151515151515152	78.27586206896552	-3.4904782049066743	
2.191919191919192	78.27586206896552	-3.47494330898205	
2.2323232323232327	78.27586206896552	-3.6168312202779505	
2.272727272727273	78.27586206896552	-3.5175523747416917	
2.3131313131313136	78.27586206896552	-4.270580408740423	
2.353535353535354	78.27586206896552	-3.3794917360845775	
2.393939393939394	78.27586206896552	-3.693515646349647	
2.4343434343434347	78.27586206896552	-4.401937478519472	
2.474747474747475	78.27586206896552	-3.7329215723477276	
2.5151515151515156	78.27586206896552	-3.4755639104685616	
2.555555555555556	78.27586206896552	-3.343037882528582	
2.5959595959595965	78.27586206896552	-4.595272159338629	
2.6363636363636367	78.27586206896552	-3.6888250532427524	
2.676767676767677	78.27586206896552	-3.7019858433556023	
2.7171717171717176	78.27586206896552	-4.1301262288595195	
2.757575757575758	78.27586206896552	-3.994916669858296	
2.7979797979797985	78.27586206896552	-3.569015209597556	
2.8383838383838387	78.27586206896552	-3.399143594520457	
2.878787878787879	78.27586206896552	-3.354738662269447	
2.9191919191919196	78.27586206896552	-3.453741601179666	
2.95959595959596	78.27586206896552	-4.07361670956991	
3.0	78.27586206896552	-3.3980037406406205	
-1.0	81.37931034482759	-3.503575445388929	
-0.9595959595959596	81.37931034482759	-3.60879222738974	
-0.9191919191919192	81.37931034482759	-3.7484525077286537	
-0.8787878787878788	81.37931034482759	-3.952766594803491	
-0.8383838383838383	81.37931034482759	-4.334042916797877	
-0.797979797979798	81.37931034482759	-4.80408063486628	
-0.7575757575757576	81.37931034482759	-4.135624588738063	
-0.7171717171717171	81.37931034482759	-3.904878407970474	
-0.6767676767676767	81.37931034482759	-3.774893399665145	
-0.6363636363636364	81.37931034482759	-3.695195838420911	
-0.5959595959595959	81.37931034482759	-3.649172915074201	
-0.5555555555555556	81.37931034482759	-3.630495814519448	
-0.5151515151515151	81.37931034482759	-3.637624850333721	
-0.4747474747474747	81.37931034482759	-3.6722969857832135	
-0.43434343434343425	81.37931034482759	-3.739266671656078	
-0.3939393939393939	81.37931034482759	-3.8447494862353313	
-0.3535353535353535	81.37931034482759	-3.9770962416534172	
-0.31313131313131304	81.37931034482759	-4.019198176909328	
-0.2727272727272727	81.37931034482759	-3.888735721035512	
-0.23232323232323226	81.37931034482759	-3.7421946948494145	
-0.19191919191919185	81.37931034482759	-3.638186099408386	
-0.15151515151515146	81.37931034482759	-3.5774572147543835	
-0.11111111111111102	81.37931034482759	-3.557563193707963	
-0.0707070707070706	81.37931034482759	-3.5808639533271664	
-0.030303030303030297	81.37931034482759	-3.657867803896178	
0.010101010101010166	81.37931034482759	-3.8169880613718608	
0.05050505050505059	81.37931034482759	-4.122779936205946	
0.09090909090909106	81.37931034482759	-4.096413407467497	
0.1313131313131315	81.37931034482759	-3.7672412351220177	
0.17171717171717174	81.37931034482759	-3.583826460198785	
0.21212121212121218	81.37931034482759	-3.482330649557121	
0.2525252525252526	81.37931034482759	-3.435849617918405	
0.29292929292929304	81.37931034482759	-3.4352573023659043	
0.3333333333333334	81.37931034482759	-3.480606958308106	
0.3737373737373739	81.37931034482759	-3.5810383853152223	
0.41414141414141437	81.37931034482759	-3.7619702256294882	
0.4545454545454546	81.37931034482759	-4.058671041518995	
0.49494949494949503	81.37931034482759	-4.025255977240051	
0.5353535353535355	81.37931034482759	-3.7615852189798447	
0.5757575757575759	81.37931034482759	-3.615400679132436	
0.6161616161616164	81.37931034482759	-3.546453887963967	
0.6565656565656568	81.37931034482759	-3.5341676461702014	
0.696969696969697	81.37931034482759	-3.5745394675351165	
0.7373737373737375	81.37931034482759	-3.6767887049680916	
0.7777777777777779	81.37931034482759	-3.8705077121003932	
0.8181818181818183	81.37931034482759	-4.144987974674584	
0.8585858585858588	81.37931034482759	-3.9527120539069704	
0.8989898989898992	81.37931034482759	-3.705259607234421	
0.9393939393939394	81.37931034482759	-3.561630836324926	
0.9797979797979799	81.37931034482759	-3.482504993746845	
1.0202020202020203	81.37931034482759	-3.450033883801784	
1.060606060606061	81.37931034482759	-3.4581288511143025	
1.1010101010101012	81.37931034482759	-3.5081325665139973	
1.1414141414141414	81.37931034482759	-3.610130723261149	
1.181818181818182	81.37931034482759	-3.7930249220151673	
1.2222222222222223	81.37931034482759	-4.1378914305647925	
1.262626262626263	81.37931034482759	-4.171743485730313	
1.3030303030303032	81.37931034482759	-3.82784314875537	
1.3434343434343434	81.37931034482759	-3.65284162397844	
1.383838383838384	81.37931034482759	-3.5635583792696184	
1.4242424242424243	81.37931034482759	-3.530718070488881	
1.464646464646465	81.37931034482759	-3.546369708444277	
1.5050505050505052	81.37931034482759	-3.61498085253029	
1.5454545454545459	81.37931034482759	-3.759256229753531	
1.585858585858586	81.37931034482759	-4.066100300015089	
1.6262626262626263	81.37931034482759	-4.563062470815017	
1.666666666666667	81.37931034482759	-3.9142855386716318	
1.7070707070707072	81.37931034482759	-3.6708970913484245	
1.7474747474747478	81.37931034482759	-3.546062349837525	
1.787878787878788	81.37931034482759	-3.4897962346204854	
1.8282828282828287	81.37931034482759	-3.4973732620696842	
1.868686868686869	81.37931034482759	-3.6375780593053717	
1.9090909090909092	81.37931034482759	-3.358254088105919	
1.9494949494949498	81.37931034482759	-3.429754591049092	
1.98989898989899	81.37931034482759	-3.705946581616594	
2.0303030303030307	81.37931034482759	-4.272144029955943	
2.070707070707071	81.37931034482759	-4.110487666637461	
2.111111111111111	81.37931034482759	-3.7257136116906646	
2.151515151515152	81.37931034482759	-3.5784173608403584	
2.191919191919192	81.37931034482759	-3.5443252130106218	
2.2323232323232327	81.37931034482759	-3.680927901683873	
2.272727272727273	81.37931034482759	-3.534863046434676	
2.3131313131313136	81.37931034482759	-4.225582849276839	
2.353535353535354	81.37931034482759	-3.401216620107162	
2.393939393939394	81.37931034482759	-3.701484962559789	
2.4343434343434347	81.37931034482759	-4.671980732679902	
2.474747474747475	81.37931034482759	-3.8172400400814475	
2.5151515151515156	81.37931034482759	-3.5337662044597438	
2.555555555555556	81.37931034482759	-3.394079104531754	
2.5959595959595965	81.37931034482759	-4.615454387685513	
2.6363636363636367	81.37931034482759	-3.7833343583363903	
2.676767676767677	81.37931034482759	-3.796384705542709	
2.7171717171717176	81.37931034482759	-4.418521354125464	
2.757575757575758	81.37931034482759	-3.908336424307605	
2.7979797979797985	81.37931034482759	-3.5447532290822883	
2.8383838383838387	81.37931034482759	-3.3909651824230447	
2.878787878787879	81.37931034482759	-3.353927182071745	
2.9191919191919196	81.37931034482759	-3.458125687248631	
2.95959595959596	81.37931034482759	-4.086154570922201	
3.0	81.37931034482759	-3.3934698567284256	
-1.0	84.48275862068965	-3.4542612534238692	
-0.9595959595959596	84.48275862068965	-3.5563091249429353	
-0.9191919191919192	84.48275862068965	-3.690606923821628	
-0.8787878787878788	84.48275862068965	-3.8837169339640414	
-0.8383838383838383	84.48275862068965	-4.225811033416597	
-0.797979797979798	84.48275862068965	-5.0067837128744594	
-0.7575757575757576	84.48275862068965	-4.141740425729843	
-0.7171717171717171	84.48275862068965	-3.8902972135884424	
-0.6767676767676767	84.48275862068965	-3.7522698462427737	
-0.6363636363636364	84.48275862068965	-3.668173020693584	
-0.5959595959595959	84.48275862068965	-3.6193218390357043	
-0.5555555555555556	84.48275862068965	-3.5987182304326986	
-0.5151515151515151	84.48275862068965	-3.604693295494659	
-0.4747474747474747	84.48275862068965	-3.6393704137429297	
-0.43434343434343425	84.48275862068965	-3.7091182029464593	
-0.3939393939393939	84.48275862068965	-3.8262403655412456	
-0.3535353535353535	84.48275862068965	-4.001789457294047	
-0.31313131313131304	84.48275862068965	-4.111463479949797	
-0.2727272727272727	84.48275862068965	-3.9365807812310067	
-0.23232323232323226	84.48275862068965	-3.7503171304215184	
-0.19191919191919185	84.48275862068965	-3.626779462929117	
-0.15151515151515146	84.48275862068965	-3.5542981489747283	
-0.11111111111111102	84.48275862068965	-3.525150370412835	
-0.0707070707070706	84.48275862068965	-3.5388860507644044	
-0.030303030303030297	84.48275862068965	-3.6030023902982244	
0.010101010101010166	84.48275862068965	-3.7394602335871663	
0.05050505050505059	84.48275862068965	-4.004695577147708	
0.09090909090909106	84.48275862068965	-4.1638053119655565	
0.1313131313131315	84.48275862068965	-3.812401982127236	
0.17171717171717174	84.48275862068965	-3.604022216510195	
0.21212121212121218	84.48275862068965	-3.489478067347185	
0.2525252525252526	84.48275862068965	-3.434699093558782	
0.29292929292929304	84.48275862068965	-3.4278369731629303	
0.3333333333333334	84.48275862068965	-3.4676042501633075	
0.3737373737373739	84.48275862068965	-3.562110822746805	
0.41414141414141437	84.48275862068965	-3.735722510767459	
0.4545454545454546	84.48275862068965	-4.033683485053419	
0.49494949494949503	84.48275862068965	-4.0472803915725555	
0.5353535353535355	84.48275862068965	-3.7652012994378463	
0.5757575757575759	84.48275862068965	-3.608051806365474	
0.6161616161616164	84.48275862068965	-3.531664325186566	
0.6565656565656568	84.48275862068965	-3.512579411864623	
0.696969696969697	84.48275862068965	-3.54525082514187	
0.7373737373737375	84.48275862068965	-3.6374519111040122	
0.7777777777777779	84.48275862068965	-3.8202101307274274	
0.8181818181818183	84.48275862068965	-4.187867916437673	
0.8585858585858588	84.48275862068965	-4.118020752567025	
0.8989898989898992	84.48275862068965	-3.776913189149909	
0.9393939393939394	84.48275862068965	-3.6024149569560775	
0.9797979797979799	84.48275862068965	-3.508955683272671	
1.0202020202020203	84.48275862068965	-3.468332920603342	
1.060606060606061	84.48275862068965	-3.4713712372578227	
1.1010101010101012	84.48275862068965	-3.518440135024151	
1.1414141414141414	84.48275862068965	-3.6199579879017056	
1.181818181818182	84.48275862068965	-3.8085825311150883	
1.2222222222222223	84.48275862068965	-4.201844505400076	
1.262626262626263	84.48275862068965	-4.202897799566701	
1.3030303030303032	84.48275862068965	-3.8178966625371413	
1.3434343434343434	84.48275862068965	-3.637133313671754	
1.383838383838384	84.48275862068965	-3.544134143241363	
1.4242424242424243	84.48275862068965	-3.507137763712234	
1.464646464646465	84.48275862068965	-3.5172269769925895	
1.5050505050505052	84.48275862068965	-3.577345413256174	
1.5454545454545459	84.48275862068965	-3.7059871259560206	
1.585858585858586	84.48275862068965	-3.971181074315595	
1.6262626262626263	84.48275862068965	-5.436299496608048	
1.666666666666667	84.48275862068965	-3.989015485248026	
1.7070707070707072	84.48275862068965	-3.6977081937613283	
1.7474747474747478	84.48275862068965	-3.553799727907298	
1.787878787878788	84.48275862068965	-3.4836759366874097	
1.8282828282828287	84.48275862068965	-3.47352388767021	
1.868686868686869	84.48275862068965	-3.551420117207199	
1.9090909090909092	84.48275862068965	-3.9656800689494043	
1.9494949494949498	84.48275862068965	-3.283631482142518	
1.98989898989899	84.48275862068965	-3.5658647982270018	
2.0303030303030307	84.48275862068965	-3.925816472491103	
2.070707070707071	84.48275862068965	-4.743811949372021	
2.111111111111111	84.48275862068965	-3.8827989083654804	
2.151515151515152	84.48275862068965	-3.6702629645409837	
2.191919191919192	84.48275862068965	-3.6084495600748796	
2.2323232323232327	84.48275862068965	-3.72415074378005	
2.272727272727273	84.48275862068965	-3.582428105904576	
2.3131313131313136	84.48275862068965	-4.239514561071021	
2.353535353535354	84.48275862068965	-3.425702156555942	
2.393939393939394	84.48275862068965	-3.7051182735528023	
2.4343434343434347	84.48275862068965	-4.498294890444776	
2.474747474747475	84.48275862068965	-3.9067542541380775	
2.5151515151515156	84.48275862068965	-3.595302481170501	
2.555555555555556	84.48275862068965	-3.447484715748747	
2.5959595959595965	84.48275862068965	-4.649946602199227	
2.6363636363636367	84.48275862068965	-3.85132143085149	
2.676767676767677	84.48275862068965	-3.882171664959876	
2.7171717171717176	84.48275862068965	-4.506703976311123	
2.757575757575758	84.48275862068965	-3.839133758710593	
2.7979797979797985	84.48275862068965	-3.52946129337305	
2.8383838383838387	84.48275862068965	-3.3908881278419103	
2.878787878787879	84.48275862068965	-3.36265791367615	
2.9191919191919196	84.48275862068965	-3.4777893510589473	
2.95959595959596	84.48275862068965	-4.161451546349498	
3.0	84.48275862068965	-3.3692970760047043	
-1.0	87.58620689655173	-3.410371868402357	
-0.9595959595959596	87.58620689655173	-3.5101426478537414	
-0.9191919191919192	87.58620689655173	-3.640659900869781	
-0.8787878787878788	87.58620689655173	-3.8260641615579662	
-0.8383838383838383	87.58620689655173	-4.142710191742733	
-0.797979797979798	87.58620689655173	-4.934087895463733	
-0.7575757575757576	87.58620689655173	-4.134999568869408	
-0.7171717171717171	87.58620689655173	-3.869277885303322	
-0.6767676767676767	87.58620689655173	-3.725371942313727	
-0.6363636363636364	87.58620689655173	-3.6378282545375327	
-0.5959595959595959	87.58620689655173	-3.586510760365713	
-0.5555555555555556	87.58620689655173	-3.5639079441870027	
-0.5151515151515151	87.58620689655173	-3.568171740827053	
-0.4747474747474747	87.58620689655173	-3.6015241721486637	
-0.43434343434343425	87.58620689655173	-3.6711266079121523	
-0.3939393939393939	87.58620689655173	-3.793199276340337	
-0.3535353535353535	87.58620689655173	-4.002600106111308	
-0.31313131313131304	87.58620689655173	-4.24413934181943	
-0.2727272727272727	87.58620689655173	-4.0017266412347405	
-0.23232323232323226	87.58620689655173	-3.7622299088863382	
-0.19191919191919185	87.58620689655173	-3.617369350858147	
-0.15151515151515146	87.58620689655173	-3.533001529598858	
-0.11111111111111102	87.58620689655173	-3.494815895038018	
-0.0707070707070706	87.58620689655173	-3.4994481530438897	
-0.030303030303030297	87.58620689655173	-3.5516707873883044	
0.010101010101010166	87.58620689655173	-3.6680227336273146	
0.05050505050505059	87.58620689655173	-3.891441532745258	
0.09090909090909106	87.58620689655173	-4.167354530673478	
0.1313131313131315	87.58620689655173	-3.865698409042746	
0.17171717171717174	87.58620689655173	-3.630191471186606	
0.21212121212121218	87.58620689655173	-3.5011347525134293	
0.2525252525252526	87.58620689655173	-3.4374361237980677	
0.29292929292929304	87.58620689655173	-3.424122051796106	
0.3333333333333334	87.58620689655173	-3.4584512270847036	
0.3737373737373739	87.58620689655173	-3.5475499214383666	
0.41414141414141437	87.58620689655173	-3.7147518156246453	
0.4545454545454546	87.58620689655173	-4.00958213492276	
0.49494949494949503	87.58620689655173	-4.058272550093478	
0.5353535353535355	87.58620689655173	-3.7625267202331893	
0.5757575757575759	87.58620689655173	-3.5961916255818993	
0.6161616161616164	87.58620689655173	-3.512951244696948	
0.6565656565656568	87.58620689655173	-3.486984385793496	
0.696969696969697	87.58620689655173	-3.5111301758095195	
0.7373737373737375	87.58620689655173	-3.590697237561078	
0.7777777777777779	87.58620689655173	-3.7508805423746074	
0.8181818181818183	87.58620689655173	-4.091454289610967	
0.8585858585858588	87.58620689655173	-4.423929484326089	
0.8989898989898992	87.58620689655173	-3.87238643277913	
0.9393939393939394	87.58620689655173	-3.653704885000255	
0.9797979797979799	87.58620689655173	-3.5421769545145674	
1.0202020202020203	87.58620689655173	-3.49188102853192	
1.060606060606061	87.58620689655173	-3.489195252270731	
1.1010101010101012	87.58620689655173	-3.5331678330226435	
1.1414141414141414	87.58620689655173	-3.6345619038477723	
1.181818181818182	87.58620689655173	-3.8304288683708214	
1.2222222222222223	87.58620689655173	-4.290414231071986	
1.262626262626263	87.58620689655173	-4.207382193865228	
1.3030303030303032	87.58620689655173	-3.799761554515005	
1.3434343434343434	87.58620689655173	-3.617155491930719	
1.383838383838384	87.58620689655173	-3.5218538685234697	
1.4242424242424243	87.58620689655173	-3.4814083403145153	
1.464646464646465	87.58620689655173	-3.486383723385931	
1.5050505050505052	87.58620689655173	-3.538382571977793	
1.5454545454545459	87.58620689655173	-3.6518051698697147	
1.585858585858586	87.58620689655173	-3.8751489677287956	
1.6262626262626263	87.58620689655173	-4.453000546515491	
1.666666666666667	87.58620689655173	-4.053214415664244	
1.7070707070707072	87.58620689655173	-3.7195782158003428	
1.7474747474747478	87.58620689655173	-3.557570643785926	
1.787878787878788	87.58620689655173	-3.4741316491372207	
1.8282828282828287	87.58620689655173	-3.448072018740141	
1.868686868686869	87.58620689655173	-3.488322106607382	
1.9090909090909092	87.58620689655173	-3.732534539635532	
1.9494949494949498	87.58620689655173	-3.138236925418214	
1.98989898989899	87.58620689655173	-3.4616001910859344	
2.0303030303030307	87.58620689655173	-3.7539593248207526	
2.070707070707071	87.58620689655173	-4.370408290662986	
2.111111111111111	87.58620689655173	-4.059112684748472	
2.151515151515152	87.58620689655173	-3.7544249360405737	
2.191919191919192	87.58620689655173	-3.656147460103867	
2.2323232323232327	87.58620689655173	-3.7323151049973964	
2.272727272727273	87.58620689655173	-3.6777387998536795	
2.3131313131313136	87.58620689655173	-4.32233868398759	
2.353535353535354	87.58620689655173	-3.4507743428262065	
2.393939393939394	87.58620689655173	-3.6992628643392056	
2.4343434343434347	87.58620689655173	-4.227980652360606	
2.474747474747475	87.58620689655173	-3.991374114721094	
2.5151515151515156	87.58620689655173	-3.6597495984927013	
2.555555555555556	87.58620689655173	-3.5017207609090826	
2.5959595959595965	87.58620689655173	-4.705326459266951	
2.6363636363636367	87.58620689655173	-3.8576477190104934	
2.676767676767677	87.58620689655173	-3.943297401447275	
2.7171717171717176	87.58620689655173	-4.272822313877938	
2.757575757575758	87.58620689655173	-3.7885019555723813	
2.7979797979797985	87.58620689655173	-3.523240670710097	
2.8383838383838387	87.58620689655173	-3.3996568521781665	
2.878787878787879	87.58620689655173	-3.3824673066316917	
2.9191919191919196	87.58620689655173	-3.5166495695415874	
2.95959595959596	87.58620689655173	-4.293099581467135	
3.0	87.58620689655173	-3.328407923209049	
-1.0	90.6896551724138	-3.371673998528204	
-0.9595959595959596	90.6896551724138	-3.4698528270973963	
-0.9191919191919192	90.6896551724138	-3.5977480178938954	
-0.8787878787878788	90.6896551724138	-3.777808925133318	
-0.8383838383838383	90.6896551724138	-4.076712474028825	
-0.797979797979798	90.6896551724138	-4.705592135245197	
-0.7575757575757576	90.6896551724138	-4.1131705167092045	
-0.7171717171717171	90.6896551724138	-3.8422025533816315	
-0.6767676767676767	90.6896551724138	-3.695026167000753	
-0.6363636363636364	90.6896551724138	-3.6051716605043813	
-0.5959595959595959	90.6896551724138	-3.551900431308855	
-0.5555555555555556	90.6896551724138	-3.527408649302068	
-0.5151515151515151	90.6896551724138	-3.5296655557147765	
-0.4747474747474747	90.6896551724138	-3.560765624025722	
-0.43434343434343425	90.6896551724138	-3.6278986663656	
-0.3939393939393939	90.6896551724138	-3.7484104114591053	
-0.3535353535353535	90.6896551724138	-3.96964434983554	
-0.31313131313131304	90.6896551724138	-4.415996470818892	
-0.2727272727272727	90.6896551724138	-4.084102405634223	
-0.23232323232323226	90.6896551724138	-3.7751900083375647	
-0.19191919191919185	90.6896551724138	-3.6085945336754537	
-0.15151515151515146	90.6896551724138	-3.512870617781566	
-0.11111111111111102	90.6896551724138	-3.466245705659045	
-0.0707070707070706	90.6896551724138	-3.462526790719151	
-0.030303030303030297	90.6896551724138	-3.5041343333373858	
0.010101010101010166	90.6896551724138	-3.6033535329492468	
0.05050505050505059	90.6896551724138	-3.7919918139069364	
0.09090909090909106	90.6896551724138	-4.088524083888969	
0.1313131313131315	90.6896551724138	-3.922096794412554	
0.17171717171717174	90.6896551724138	-3.6616378217220253	
0.21212121212121218	90.6896551724138	-3.5167924470049328	
0.2525252525252526	90.6896551724138	-3.4435966335906967	
0.29292929292929304	90.6896551724138	-3.4236773187415386	
0.3333333333333334	90.6896551724138	-3.452722990702783	
0.3737373737373739	90.6896551724138	-3.53691969055069	
0.41414141414141437	90.6896551724138	-3.6987228505987875	
0.4545454545454546	90.6896551724138	-3.9892687808189713	
0.49494949494949503	90.6896551724138	-4.059876504637492	
0.5353535353535355	90.6896551724138	-3.7546444033449604	
0.5757575757575759	90.6896551724138	-3.5810048450271923	
0.6161616161616164	90.6896551724138	-3.4917086255378225	
0.6565656565656568	90.6896551724138	-3.4591917867700146	
0.696969696969697	90.6896551724138	-3.474850200376524	
0.7373737373737375	90.6896551724138	-3.5414382670120474	
0.7777777777777779	90.6896551724138	-3.676969403808084	
0.8181818181818183	90.6896551724138	-3.9475768784354504	
0.8585858585858588	90.6896551724138	-5.232146015386944	
0.8989898989898992	90.6896551724138	-4.0013156544208694	
0.9393939393939394	90.6896551724138	-3.716941083477731	
0.9797979797979799	90.6896551724138	-3.5825599480632246	
1.0202020202020203	90.6896551724138	-3.5208218459195875	
1.060606060606061	90.6896551724138	-3.5116801717192843	
1.1010101010101012	90.6896551724138	-3.552382438038797	
1.1414141414141414	90.6896551724138	-3.6539894089000193	
1.181818181818182	90.6896551724138	-3.8584216274560172	
1.2222222222222223	90.6896551724138	-4.406084332039038	
1.262626262626263	90.6896551724138	-4.171199040595155	
1.3030303030303032	90.6896551724138	-3.7730529405910493	
1.3434343434343434	90.6896551724138	-3.592958902413326	
1.383838383838384	90.6896551724138	-3.496877750928978	
1.4242424242424243	90.6896551724138	-3.453738758999196	
1.464646464646465	90.6896551724138	-3.4540735235658677	
1.5050505050505052	90.6896551724138	-3.498361540483534	
1.5454545454545459	90.6896551724138	-3.597277703736257	
1.585858585858586	90.6896551724138	-3.783186630756736	
1.6262626262626263	90.6896551724138	-4.145193982504159	
1.666666666666667	90.6896551724138	-4.06706847312755	
1.7070707070707072	90.6896551724138	-3.7321429489704996	
1.7474747474747478	90.6896551724138	-3.556867673830218	
1.787878787878788	90.6896551724138	-3.4619421480919748	
1.8282828282828287	90.6896551724138	-3.4222886437183155	
1.868686868686869	90.6896551724138	-3.4367166638221387	
1.9090909090909092	90.6896551724138	-3.549785999489178	
1.9494949494949498	90.6896551724138	-3.311011217774787	
1.98989898989899	90.6896551724138	-3.3828937826475687	
2.0303030303030307	90.6896551724138	-3.654554890652363	
2.070707070707071	90.6896551724138	-4.066105814784732	
2.111111111111111	90.6896551724138	-4.169457188676353	
2.151515151515152	90.6896551724138	-3.8081745912067544	
2.191919191919192	90.6896551724138	-3.6747141155967085	
2.2323232323232327	90.6896551724138	-3.702509981229826	
2.272727272727273	90.6896551724138	-3.8703464891369697	
2.3131313131313136	90.6896551724138	-4.495242240709553	
2.353535353535354	90.6896551724138	-3.4718550272182305	
2.393939393939394	90.6896551724138	-3.678637377001687	
2.4343434343434347	90.6896551724138	-4.0384406623121345	
2.474747474747475	90.6896551724138	-4.044937683739863	
2.5151515151515156	90.6896551724138	-3.7262206435028817	
2.555555555555556	90.6896551724138	-3.5540982626094215	
2.5959595959595965	90.6896551724138	-4.793962602622485	
2.6363636363636367	90.6896551724138	-3.7938578730220014	
2.676767676767677	90.6896551724138	-3.9636147072678742	
2.7171717171717176	90.6896551724138	-4.10369187151523	
2.757575757575758	90.6896551724138	-3.7526866266769874	
2.7979797979797985	90.6896551724138	-3.525746852606848	
2.8383838383838387	90.6896551724138	-3.4180314463125283	
2.878787878787879	90.6896551724138	-3.4155049043997625	
2.9191919191919196	90.6896551724138	-3.58200201707093	
2.95959595959596	90.6896551724138	-4.244989410239594	
3.0	90.6896551724138	-3.2753180056079434	
-1.0	93.79310344827586	-3.337631951711909	
-0.9595959595959596	93.79310344827586	-3.434732990377959	
-0.9191919191919192	93.79310344827586	-3.5608450595435537	
-0.8787878787878788	93.79310344827586	-3.7371716598459295	
-0.8383838383838383	93.79310344827586	-4.022915187532565	
-0.797979797979798	93.79310344827586	-4.528722147769392	
-0.7575757575757576	93.79310344827586	-4.07787703197947	
-0.7171717171717171	93.79310344827586	-3.81029786664712	
-0.6767676767676767	93.79310344827586	-3.6623114667629975	
-0.6363636363636364	93.79310344827586	-3.5712307798298517	
-0.5959595959595959	93.79310344827586	-3.5165423299839342	
-0.5555555555555556	93.79310344827586	-3.490375466981364	
-0.5151515151515151	93.79310344827586	-3.490547567548952	
-0.4747474747474747	93.79310344827586	-3.5188938675786328	
-0.43434343434343425	93.79310344827586	-3.5821267198226727	
-0.3939393939393939	93.79310344827586	-3.6966550783027623	
-0.3535353535353535	93.79310344827586	-3.9090701888432937	
-0.31313131313131304	93.79310344827586	-4.474211077638712	
-0.2727272727272727	93.79310344827586	-4.174621108278818	
-0.23232323232323226	93.79310344827586	-3.7857668486039255	
-0.19191919191919185	93.79310344827586	-3.5991825038870724	
-0.15151515151515146	93.79310344827586	-3.4932760608916245	
-0.11111111111111102	93.79310344827586	-3.439078744503992	
-0.0707070707070706	93.79310344827586	-3.4278948294806173	
-0.030303030303030297	93.79310344827586	-3.4601930051427563	
0.010101010101010166	93.79310344827586	-3.5449961383692217	
0.05050505050505059	93.79310344827586	-3.705993930565976	
0.09090909090909106	93.79310344827586	-3.976498741762779	
0.1313131313131315	93.79310344827586	-3.970054947769865	
0.17171717171717174	93.79310344827586	-3.6974759891983897	
0.21212121212121218	93.79310344827586	-3.5360314656514276	
0.2525252525252526	93.79310344827586	-3.4528007162847874	
0.29292929292929304	93.79310344827586	-3.4261259397020196	
0.3333333333333334	93.79310344827586	-3.450024311645902	
0.3737373737373739	93.79310344827586	-3.5297725624420173	
0.41414141414141437	93.79310344827586	-3.687127322867183	
0.4545454545454546	93.79310344827586	-3.9736156429618146	
0.49494949494949503	93.79310344827586	-4.054087260599898	
0.5353535353535355	93.79310344827586	-3.7426573291041887	
0.5757575757575759	93.79310344827586	-3.563506738654626	
0.6161616161616164	93.79310344827586	-3.469025596068311	
0.6565656565656568	93.79310344827586	-3.4305237152382446	
0.696969696969697	93.79310344827586	-3.4382380801083934	
0.7373737373737375	93.79310344827586	-3.492725832526883	
0.7777777777777779	93.79310344827586	-3.60600378168078	
0.8181818181818183	93.79310344827586	-3.8181333971273004	
0.8585858585858588	93.79310344827586	-4.324041324200034	
0.8989898989898992	93.79310344827586	-4.173295571346687	
0.9393939393939394	93.79310344827586	-3.793787445319487	
0.9797979797979799	93.79310344827586	-3.630660514955402	
1.0202020202020203	93.79310344827586	-3.555422374589627	
1.060606060606061	93.79310344827586	-3.5390059139427854	
1.1010101010101012	93.79310344827586	-3.5762464931211335	
1.1414141414141414	93.79310344827586	-3.678392823366307	
1.181818181818182	93.79310344827586	-3.8923721258789814	
1.2222222222222223	93.79310344827586	-4.523911294491217	
1.262626262626263	93.79310344827586	-4.101541306159084	
1.3030303030303032	93.79310344827586	-3.7387364166044685	
1.3434343434343434	93.79310344827586	-3.5649276778301937	
1.383838383838384	93.79310344827586	-3.469474610729266	
1.4242424242424243	93.79310344827586	-3.424376764512392	
1.464646464646465	93.79310344827586	-3.420566991783287	
1.5050505050505052	93.79310344827586	-3.4576507374817567	
1.5454545454545459	93.79310344827586	-3.5431533362392376	
1.585858585858586	93.79310344827586	-3.6976529956396273	
1.6262626262626263	93.79310344827586	-3.9543534621627234	
1.666666666666667	93.79310344827586	-4.008072030451447	
1.7070707070707072	93.79310344827586	-3.731232112356709	
1.7474747474747478	93.79310344827586	-3.551350491454608	
1.787878787878788	93.79310344827586	-3.4477331969127483	
1.8282828282828287	93.79310344827586	-3.3969037314143695	
1.868686868686869	93.79310344827586	-3.392436444969586	
1.9090909090909092	93.79310344827586	-3.447794073170412	
1.9494949494949498	93.79310344827586	-3.7671430540148902	
1.98989898989899	93.79310344827586	-3.342847921128163	
2.0303030303030307	93.79310344827586	-3.6094674049620328	
2.070707070707071	93.79310344827586	-3.940620517180647	
2.111111111111111	93.79310344827586	-4.1205699601739365	
2.151515151515152	93.79310344827586	-3.810960342492963	
2.191919191919192	93.79310344827586	-3.658931742863079	
2.2323232323232327	93.79310344827586	-3.644867737564053	
2.272727272727273	93.79310344827586	-4.368159010153388	
2.3131313131313136	93.79310344827586	-4.498136558225511	
2.353535353535354	93.79310344827586	-3.4812079732904397	
2.393939393939394	93.79310344827586	-3.640330945306823	
2.4343434343434347	93.79310344827586	-3.893482114272523	
2.474747474747475	93.79310344827586	-4.03560081802696	
2.5151515151515156	93.79310344827586	-3.79294730898453	
2.555555555555556	93.79310344827586	-3.6005664814873386	
2.5959595959595965	93.79310344827586	-4.944243368955086	
2.6363636363636367	93.79310344827586	-3.6905161252954155	
2.676767676767677	93.79310344827586	-3.9374251198296832	
2.7171717171717176	93.79310344827586	-3.9852706834942637	
2.757575757575758	93.79310344827586	-3.726088776562645	
2.7979797979797985	93.79310344827586	-3.5356403383949466	
2.8383838383838387	93.79310344827586	-3.446432610269983	
2.878787878787879	93.79310344827586	-3.464608123770447	
2.9191919191919196	93.79310344827586	-3.688572609349283	
2.95959595959596	93.79310344827586	-3.9669120729972156	
3.0	93.79310344827586	-3.2144005927468298	
-1.0	96.89655172413794	-3.30765473654408	
-0.9595959595959596	96.89655172413794	-3.404064035428977	
-0.9191919191919192	96.89655172413794	-3.5290054113812217	
-0.8787878787878788	96.89655172413794	-3.702713571684502	
-0.8383838383838383	96.89655172413794	-3.9781208996384505	
-0.797979797979798	96.89655172413794	-4.3952467074277175	
-0.7575757575757576	96.89655172413794	-4.033297947718723	
-0.7171717171717171	96.89655172413794	-3.775142696953541	
-0.6767676767676767	96.89655172413794	-3.628299414068481	
-0.6363636363636364	96.89655172413794	-3.536894603083591	
-0.5959595959595959	96.89655172413794	-3.48127269777132	
-0.5555555555555556	96.89655172413794	-3.4536835239124737	
-0.5151515151515151	96.89655172413794	-3.4518388517750918	
-0.4747474747474747	96.89655172413794	-3.4772630204589965	
-0.43434343434343425	96.89655172413794	-3.5359460487543806	
-0.3939393939393939	96.89655172413794	-3.642349403761555	
-0.3535353535353535	96.89655172413794	-3.8355327483420445	
-0.31313131313131304	96.89655172413794	-4.291615893568152	
-0.2727272727272727	96.89655172413794	-4.233965333230608	
-0.23232323232323226	96.89655172413794	-3.79014138410008	
-0.19191919191919185	96.89655172413794	-3.5880825108669527	
-0.15151515151515146	96.89655172413794	-3.473737997819013	
-0.11111111111111102	96.89655172413794	-3.413013161527572	
-0.0707070707070706	96.89655172413794	-3.395297296480697	
-0.030303030303030297	96.89655172413794	-3.419518416429049	
0.010101010101010166	96.89655172413794	-3.492220885554358	
0.05050505050505059	96.89655172413794	-3.631309889229925	
0.09090909090909106	96.89655172413794	-3.867939856730622	
0.1313131313131315	96.89655172413794	-3.9906554211791967	
0.17171717171717174	96.89655172413794	-3.736291453778241	
0.21212121212121218	96.89655172413794	-3.558475757106717	
0.2525252525252526	96.89655172413794	-3.464739254571996	
0.29292929292929304	96.89655172413794	-3.4311516462099014	
0.3333333333333334	96.89655172413794	-3.450009185136008	
0.3737373737373739	96.89655172413794	-3.5256993589523327	
0.41414141414141437	96.89655172413794	-3.6794469396523803	
0.4545454545454546	96.89655172413794	-3.9625841725178446	
0.49494949494949503	96.89655172413794	-4.042743217623642	
0.5353535353535355	96.89655172413794	-3.727579851702939	
0.5757575757575759	96.89655172413794	-3.5445160226019605	
0.6161616161616164	96.89655172413794	-3.4457025846291347	
0.6565656565656568	96.89655172413794	-3.401874098796518	
0.696969696969697	96.89655172413794	-3.4024127240854876	
0.7373737373737375	96.89655172413794	-3.446148426114207	
0.7777777777777779	96.89655172413794	-3.54069038917719	
0.8181818181818183	96.89655172413794	-3.7103584317470863	
0.8585858585858588	96.89655172413794	-4.035025931365758	
0.8989898989898992	96.89655172413794	-4.321170680993371	
0.9393939393939394	96.89655172413794	-3.88458665705833	
0.9797979797979799	96.89655172413794	-3.6870652667937325	
1.0202020202020203	96.89655172413794	-3.596074299391494	
1.060606060606061	96.89655172413794	-3.5714814562963917	
1.1010101010101012	96.89655172413794	-3.6050559372600546	
1.1414141414141414	96.89655172413794	-3.708060866224145	
1.181818181818182	96.89655172413794	-3.931832892638315	
1.2222222222222223	96.89655172413794	-4.529168133767839	
1.262626262626263	96.89655172413794	-4.0174383403541265	
1.3030303030303032	96.89655172413794	-3.6987733325675305	
1.3434343434343434	96.89655172413794	-3.5337671958353587	
1.383838383838384	96.89655172413794	-3.440063894709015	
1.4242424242424243	96.89655172413794	-3.3936619799595036	
1.464646464646465	96.89655172413794	-3.3862122015962903	
1.5050505050505052	96.89655172413794	-3.4166984096758197	
1.5454545454545459	96.89655172413794	-3.490154556975563	
1.585858585858586	96.89655172413794	-3.6191527577146845	
1.6262626262626263	96.89655172413794	-3.8141093262479253	
1.666666666666667	96.89655172413794	-3.908403403729319	
1.7070707070707072	96.89655172413794	-3.71482393171574	
1.7474747474747478	96.89655172413794	-3.54096077083348	
1.787878787878788	96.89655172413794	-3.4320139052495584	
1.8282828282828287	96.89655172413794	-3.372325771179894	
1.868686868686869	96.89655172413794	-3.35347846656136	
1.9090909090909092	96.89655172413794	-3.375985144761056	
1.9494949494949498	96.89655172413794	-3.4670667719543333	
1.98989898989899	96.89655172413794	-3.659787223024849	
2.0303030303030307	96.89655172413794	-3.639408337935778	
2.070707070707071	96.89655172413794	-3.9128801959317996	
2.111111111111111	96.89655172413794	-4.021569269019458	
2.151515151515152	96.89655172413794	-3.767794280447045	
2.191919191919192	96.89655172413794	-3.6150786443356813	
2.2323232323232327	96.89655172413794	-3.5715153229829903	
2.272727272727273	96.89655172413794	-3.9327313363906664	
2.3131313131313136	96.89655172413794	-4.16652357456591	
2.353535353535354	96.89655172413794	-3.4695706444341137	
2.393939393939394	96.89655172413794	-3.5856292495875333	
2.4343434343434347	96.89655172413794	-3.773661043928174	
2.474747474747475	96.89655172413794	-3.96734911036453	
2.5151515151515156	96.89655172413794	-3.856477419796578	
2.555555555555556	96.89655172413794	-3.6362668522148196	
2.5959595959595965	96.89655172413794	-5.243940182140648	
2.6363636363636367	96.89655172413794	-3.57580312189265	
2.676767676767677	96.89655172413794	-3.871440076279343	
2.7171717171717176	96.89655172413794	-3.8873517871077685	
2.757575757575758	96.89655172413794	-3.700905979356682	
2.7979797979797985	96.89655172413794	-3.549287402606603	
2.8383838383838387	96.89655172413794	-3.483746374245433	
2.878787878787879	96.89655172413794	-3.5324823472366567	
2.9191919191919196	96.89655172413794	-3.8692494575920695	
2.95959595959596	96.89655172413794	-3.7273205889438685	
3.0	96.89655172413794	-3.1490786657837657	
-1.0	100.0	-3.281188935181029	
-0.9595959595959596	100.0	-3.377198931138969	
-0.9191919191919192	100.0	-3.501422579550408	
-0.8787878787878788	100.0	-3.6732985451047457	
-0.8383838383838383	100.0	-3.940128224775315	
-0.797979797979798	100.0	-4.289236438014597	
-0.7575757575757576	100.0	-3.9839376289644584	
-0.7171717171717171	100.0	-3.7382544307024705	
-0.6767676767676767	100.0	-3.593900273115004	
-0.6363636363636364	100.0	-3.5028510480552795	
-0.5959595959595959	100.0	-3.44669432977658	
-0.5555555555555556	100.0	-3.4179331236934454	
-0.5151515151515151	100.0	-3.4142207153180024	
-0.4747474747474747	100.0	-3.436770267773317	
-0.43434343434343425	100.0	-3.490785144166462	
-0.3939393939393939	100.0	-3.588525425881222	
-0.3535353535353535	100.0	-3.7603608551905507	
-0.31313131313131304	100.0	-4.101916864043168	
-0.2727272727272727	100.0	-4.202102239746821	
-0.23232323232323226	100.0	-3.7849697932981314	
-0.19191919191919185	100.0	-3.5745658086133174	
-0.15151515151515146	100.0	-3.4539458000018026	
-0.11111111111111102	100.0	-3.3878326915103876	
-0.0707070707070706	100.0	-3.3645097269949176	
-0.030303030303030297	100.0	-3.381774717400127	
0.010101010101010166	100.0	-3.4443042697867363	
0.05050505050505059	100.0	-3.5658628371350507	
0.09090909090909106	100.0	-3.7724109766506673	
0.1313131313131315	100.0	-3.9697298678110458	
0.17171717171717174	100.0	-3.7756360964066906	
0.21212121212121218	100.0	-3.5837411343037124	
0.2525252525252526	100.0	-3.479159117985455	
0.29292929292929304	100.0	-3.438493794587957	
0.3333333333333334	100.0	-3.452384295259242	
0.3737373737373739	100.0	-3.5243452644946607	
0.41414141414141437	100.0	-3.6752136013617998	
0.4545454545454546	100.0	-3.955777634388192	
0.49494949494949503	100.0	-4.027310470463358	
0.5353535353535355	100.0	-3.7102829095652714	
0.5757575757575759	100.0	-3.524664660507719	
0.6161616161616164	100.0	-3.422301277804099	
0.6565656565656568	100.0	-3.373810051761911	
0.696969696969697	100.0	-3.3679939974829933	
0.7373737373737375	100.0	-3.4023891199268204	
0.7777777777777779	100.0	-3.4815057028974405	
0.8181818181818183	100.0	-3.6203990124330874	
0.8585858585858588	100.0	-3.8590488466711874	
0.8989898989898992	100.0	-4.214257704413789	
0.9393939393939394	100.0	-3.9818538251055053	
0.9797979797979799	100.0	-3.7519365110643985	
1.0202020202020203	100.0	-3.6432593598534844	
1.060606060606061	100.0	-3.6095736038117923	
1.1010101010101012	100.0	-3.639285942667766	
1.1414141414141414	100.0	-3.7434537238113736	
1.181818181818182	100.0	-3.975659428642148	
1.2222222222222223	100.0	-4.392342444709556	
1.262626262626263	100.0	-3.9327347811928104	
1.3030303030303032	100.0	-3.6554275926395228	
1.3434343434343434	100.0	-3.5003672749679744	
1.383838383838384	100.0	-3.409173114293656	
1.4242424242424243	100.0	-3.362005123291769	
1.464646464646465	100.0	-3.3514065052369606	
1.5050505050505052	100.0	-3.375966312790046	
1.5454545454545459	100.0	-3.438855158107148	
1.585858585858586	100.0	-3.547449122325592	
1.6262626262626263	100.0	-3.7026193611341927	
1.666666666666667	100.0	-3.8037277703304326	
1.7070707070707072	100.0	-3.6842369136271382	
1.7474747474747478	100.0	-3.5259657553682007	
1.787878787878788	100.0	-3.415198673806049	
1.8282828282828287	100.0	-3.3487684975203633	
1.868686868686869	100.0	-3.318681629008924	
1.9090909090909092	100.0	-3.319618682960469	
1.9494949494949498	100.0	-3.3431392748275712	
1.98989898989899	100.0	-3.2031543833750593	
2.0303030303030307	100.0	-3.930190215523333	
2.070707070707071	100.0	-3.996269976330432	
2.111111111111111	100.0	-3.9306288778235903	
2.151515151515152	100.0	-3.698290182855197	
2.191919191919192	100.0	-3.5533757625552735	
2.2323232323232327	100.0	-3.4898709962114935	
2.272727272727273	100.0	-3.5435118595112214	
2.3131313131313136	100.0	-3.9035561909000323	
2.353535353535354	100.0	-3.431659042983914	
2.393939393939394	100.0	-3.5191104527206742	
2.4343434343434347	100.0	-3.669428715220247	
2.474747474747475	100.0	-3.8731318354201445	
2.5151515151515156	100.0	-3.9103879108249555	
2.555555555555556	100.0	-3.657332760465735	
2.5959595959595965	100.0	-5.407103837565327	
2.6363636363636367	100.0	-3.4620176744155398	
2.676767676767677	100.0	-3.7781105945948363	
2.7171717171717176	100.0	-3.7925181811679023	
2.757575757575758	100.0	-3.667056875912683	
2.7979797979797985	100.0	-3.5585832086622053	
2.8383838383838387	100.0	-3.523976797448532	
2.878787878787879	100.0	-3.6159440628584374	
2.9191919191919196	100.0	-4.143566144803351	
2.95959595959596	100.0	-3.5389872666623026	
3.0	100.0	-3.0817638633177884	


==> data/fig_refine_abs.dat <==
m	n	err_isk	err_iskr	
2.0	2.0	0.040066471584070985	0.04005097430557711	
4.0	4.0	0.006511646720353579	0.00645906850298371	
6.0	6.0	0.0014430088683915633	0.001440846340556235	
8.0	8.0	0.0003941144394058436	0.00039047169477504623	
10.0	10.0	0.00012156855035199465	0.00012093907006018407	
12.0	12.0	4.159108016270415e-05	4.135891890897256e-05	
14.0	14.0	1.5471589777372757e-05	1.528082376756063e-05	
16.0	16.0	6.034582379842847e-06	6.009998196377676e-06	
18.0	18.0	2.521590731484934e-06	2.48960582211532e-06	
20.0	20.0	1.0834982502856067e-06	1.0775003566489529e-06	


==> data/fig_refine_tan256.dat <==
m	n	err_isk	err_iskr	
2.0	2.0	0.9697620021029867	0.630246553937957	
4.0	4.0	0.2635239462694173	0.24871311568473586	
6.0	6.0	0.11279061277992258	0.11121213502188826	
8.0	8.0	0.05264470262777428	0.05120752132513466	
10.0	10.0	0.023804492622879394	0.023486067882535013	
12.0	12.0	0.010656732444018878	0.010575624874638463	
14.0	14.0	0.004670936106459677	0.004646119914213837	
16.0	16.0	0.001996630572638508	0.00198838776428671	
18.0	18.0	0.0008326614226459519	0.0008299271929687888	
20.0	20.0	0.0003394088573307155	0.0003385167275987949	


==> data/fig_scalar_abs.dat <==
m	n	err_isk	err_iskr	err_aaa	err_lra	err_vf	
1.0	1.0	0.6825832911002558	0.4999962527159183	4.711046103452117	0.6614378277342603	0.4999999999812503	
2.0	2.0	0.04006647158407098	0.04005097430155792	0.08497215114871588	0.04190328986207395	0.04145775088247312	
3.0	3.0	0.06123954311548563	0.040049714261530214	8.655107787962313	0.08080339948573548	0.040491707333626406	
4.0	4.0	0.00651164672035354	0.006459068497800141	0.031194370746259935	0.00955707557589562	0.006468732528516722	
5.0	5.0	0.009633432111273462	0.006170916747035305	1.2727187921765166	0.02441203501903448	0.006650510802053231	
6.0	6.0	0.0014430088683917632	0.0014408463410201873	0.008647141767355681	0.0036046761203966516	0.0014726490812898754	
7.0	7.0	0.0020620968878238056	0.0013859993688882333	0.020939772009873736	0.010484294617896569	0.0014451281752233661	
8.0	8.0	0.0003941144394057765	0.00039047169480141105	0.0032196519582876324	0.0017340326341916262	0.00039313888915886764	
9.0	9.0	0.0005376923218748664	0.0003772729281027904	0.0019438197636076928	0.005440184828138826	0.00040222037627138385	
10.0	10.0	0.00012156855035226964	0.00012093906999105694	0.0015260747045455175	0.0009640783652754747	0.00012189625313293472	
11.0	11.0	0.0001211614916747881	0.00012081717412093277	0.0005556425937339166	0.0031798996321070463	0.00012128914821342422	
12.0	12.0	4.1591080165418976e-05	4.13589190044122e-05	0.0005349330139019944	0.0005903681774413418	4.222987984742964e-05	
13.0	13.0	4.149653596222378e-05	4.1282562883567694e-05	0.00046899635448881033	0.002017927281728011	4.2064986062080576e-05	
14.0	14.0	1.5471590088498502e-05	1.5280823794529445e-05	0.00044428393232878683	0.0003874157747652464	1.53525784941324e-05	
15.0	15.0	1.5450755168693684e-05	1.5231173980338142e-05	0.00029611729467117487	0.0013600485246448146	1.5396972972111777e-05	
16.0	16.0	6.034582384625559e-06	6.009998212956153e-06	9.456524763242601e-05	0.0002678086106148874	6.136428909197908e-06	
17.0	17.0	6.024777856962206e-06	5.972130384169545e-06	0.00023603954947763606	0.0009599699178093557	6.058483354066981e-06	
18.0	18.0	2.521600845135131e-06	2.489605823945754e-06	0.00016835433393073287	0.00019280554709136084	2.508873756172084e-06	
19.0	19.0	6.342802483135784e-06	2.466725462292344e-06	1.9465364020206042e-05	0.0007097327699042959	3.2016802213967806e-06	
20.0	20.0	1.0833631895451945e-06	1.07750032443202e-06	1.7508613888739988e-05	0.00014464045411147943	1.091976833550394e-06	
21.0	21.0	2.003178046280399e-06	1.058803001028538e-06	4.868951544301063e-06	0.012102802167886183	1.342495413826733e-06	
22.0	22.0	4.889578662471403e-07	4.840699112570524e-07	4.3605561911630295e-06	0.10464257571619008	4.894800857503543e-07	
23.0	23.0	6.211730379358565e-07	4.7100910701564425e-07	3.5989828274985655e-06	0.01079266648626453	5.114779172442385e-07	
24.0	24.0	2.2784237364854574e-07	2.2440784293509496e-07	3.4804536553360003e-06	0.0008157876773393797	2.2649457558422884e-07	
25.0	25.0	2.3654317576524334e-07	2.209660027232181e-07	2.6699476428068017e-06	0.006623173729830066	2.4139673720478763e-07	
26.0	26.0	1.5707895601621449e-07	1.0664793284157887e-07	2.542496465675054e-06	0.0002306118836928012	1.1070392054091978e-07	
27.0	27.0	1.1107092168836468e-07	1.0079844546209198e-07	2.342515137265016e-06	0.01949936718148742	1.0788535853291467e-07	
28.0	28.0	5.5140279489747425e-08	5.147174069327163e-08	4.344226650307691e-06	0.018420510834941776	5.552171016546047e-08	
29.0	29.0	5.0444686441938373e-08	4.7925234931949253e-08	2.763794129858178e-07	0.017053047995509517	5.076224497485964e-08	
30.0	30.0	5.948740628725901e-06	1.097730502875551e-07	2.634142625006047e-07	0.049327348824581826	2.628694063359961e-08	
31.0	31.0	2.4538152740110142e-08	2.2968763361691075e-08	1.691420280270753e-07	0.013268270457703622	2.475158948713135e-08	
32.0	32.0	1.1801368443216376e-08	1.1755398742728348e-08	1.6118072995863093e-07	0.017026435833336444	1.4301554913982213e-08	
33.0	33.0	1.7629829701261917e-08	1.1555697709157582e-08	9.826501375285644e-08	0.02277132720264229	1.2072171820650606e-08	
34.0	34.0	6.1524908298667965e-09	5.415046715444532e-09	9.262275388047537e-08	0.02189817942775967	8.422925664770156e-09	
35.0	35.0	5.289945367124189e-09	5.110502864494418e-09	8.167846485072845e-08	0.015371105480271624	7.049854481613666e-09	
36.0	36.0	2.7997392476229227e-09	2.446772011412162e-09	7.410725355047064e-08	0.007563634254765685	4.126213835052235e-09	
37.0	37.0	1.0779132778383016e-06	2.1823243793140477e-08	6.115399715317226e-08	0.010144836560795588	2.948724093712132e-09	
38.0	38.0	1.1449794308643447e-09	1.0909686845150048e-09	4.893694361175949e-08	0.009268495910042264	3.2239380479466656e-08	
39.0	39.0	1.1118461168134235e-09	1.0439121683898412e-09	5.721972778073527e-09	0.002426860830111828	3.910688313282298e-08	
40.0	40.0	4.860553085705006e-10	4.813494755267475e-10	5.202750315135643e-09	0.0015226244866079154	2.8715170087655303e-09	
41.0	41.0	4.659817191264704e-10	4.618349406922528e-10	4.214697483407734e-09	0.006075134873173978	9.568593034206056e-10	
42.0	42.0	2.163130095024436e-10	2.1046687650159912e-10	3.1179631953580783e-09	0.004494256649947482	4.1213888467627065e-10	
43.0	43.0	2.0338879842543109e-10	2.0229294027226918e-10	6.629854699520377e-10	0.013913198461569739	1.5465184928106202e-08	
44.0	44.0	9.343930052605196e-11	9.12898724055529e-11	5.548637098077685e-10	8.534691283514048e-05	1.506212245870915e-10	
45.0	45.0	9.366697421188559e-11	8.785738084721628e-11	5.044112116329896e-10	0.00010870717741341297	4.801832924460917e-10	
46.0	46.0	3.986821526908361e-11	3.931105822681486e-11	4.768560491074408e-10	4.8064439617840374e-05	2.3193222693533737e-10	
47.0	47.0	4.018654059941535e-11	3.7870627361938713e-11	2.4443521954744457e-10	4.632720108843538e-05	7.164022708449546e-11	
48.0	48.0	1.700486277481313e-11	1.6816242664115166e-11	2.2207664764437934e-10	6.887042651726314e-05	3.778170278627074e-11	
49.0	49.0	5.6862050508281925e-08	6.747744527072283e-11	7.962018684056614e-11	7.252312978776483e-05	4.7146666726674466e-11	
50.0	50.0	1.4099483436808706e-11	7.149629001821163e-12	6.221692556156786e-11	4.00356521709278e-05	2.0850902123182077e-11	


==> data/fig_scalar_beam.dat <==
m	n	err_isk	err_iskr	err_aaa	err_lra	err_vf	
1.0	1.0	1.555844258928023	0.875082697132582	13.74200354028283	1.0952984525288423	0.9652442069515277	
2.0	2.0	0.057722588025308656	0.05754156448826494	0.05900700503129344	4.611562060249759	0.05754156957910942	
3.0	3.0	0.057118875678795956	0.05520414112849959	0.04189646977472355	3.0257345775317277	0.057431569322666916	
4.0	4.0	0.009394743358233799	0.009393530099735316	0.010699569463443557	1.5046438234439066	0.009393540764202214	
5.0	5.0	0.008692472753830347	0.008505705402292573	0.00836791631630861	2.325657129429218	0.009301843956704183	
6.0	6.0	0.008820174029268693	0.008471720522989364	0.005279314982006164	1.3150608884302877	0.0037530375093661516	
7.0	7.0	0.002713289555596578	0.0026381839249395287	0.004690284293010261	1.909492675763714	0.0035292932036876897	
8.0	8.0	0.008509815213462514	0.008252169920852412	0.004089563223600154	0.6615417474626377	0.0027539144633584017	
9.0	9.0	0.0023752012732652034	0.0023385451580560136	0.002154875323280253	3.4321513187345847	0.0021190256664313264	
10.0	10.0	0.0012831540183212942	0.001247486581900184	0.0016957744036431679	1.1149001887883716	0.001297481161639168	
11.0	11.0	0.000828673380133377	0.0008187087650677537	0.001528622809027828	0.6810478992119867	0.0011111547985724797	
12.0	12.0	0.0023013954295733425	0.0022445698568317263	0.0011948332136683677	1.1850994634075416	0.0009119214886844775	
13.0	13.0	0.0022915770698528123	0.002215143291090404	0.0005835262279734609	1.2896214103951558	0.00045342651884711105	
14.0	14.0	0.000289074576963574	0.00028706200176672173	0.0005317337364251524	0.5990023106767253	0.00040513337318603666	
15.0	15.0	0.00028980047849896874	0.00028703520596857286	0.0005023928863090035	9.590528580576654	0.00037858879892555225	
16.0	16.0	0.00025934320615876165	0.00025742814236374506	0.00041206762717713554	0.6824858038357884	0.0003290331474476947	
17.0	17.0	0.0002599145292490586	0.0002573791147460207	0.00039358306120433216	1.8324883467102764	0.0003437229994216239	
18.0	18.0	0.0002465412473429104	0.00024527824291183114	0.0003749614662637648	1.5828055546515352	0.00018799828322943772	
19.0	19.0	0.00024625346243475926	0.0002065346506090609	0.0003650981943916695	1.4366558996387944	0.0001644273583393079	
20.0	20.0	0.00022905956640214406	0.00022559527793929472	0.000238176567150849	1.2467850983743434	0.00013643798056504127	
21.0	21.0	0.0002411794350152679	0.00022149798831190603	0.00019758229491297722	1.6094558317762098	0.00012640931917747694	
22.0	22.0	0.00015051347450565714	0.00014837394665182159	0.000180360593598761	4.969780626166499	0.00012241124394656976	
23.0	23.0	0.0002242931903780813	0.00016863955084441546	0.0001537849321539027	1.1473602871858808	0.00011068417396655732	
24.0	24.0	9.922655660525928e-05	9.758835444094532e-05	0.00014218899906143502	1.04219800087972	9.759775826921019e-05	
25.0	25.0	9.19788081555122e-05	8.169281987727286e-05	0.00012620185684979003	0.9673596450183822	8.85653683298676e-05	
26.0	26.0	7.573627594408282e-05	7.092004380936543e-05	0.00011979993820177809	0.9821065467658154	7.54979650594513e-05	
27.0	27.0	7.487592610510405e-05	6.979541981588973e-05	0.00011109253883336099	1.0231192150764055	7.235931866245226e-05	
28.0	28.0	7.313076831333704e-05	6.869262427585117e-05	0.00010594623038238916	0.9738409733461724	6.420262213826138e-05	
29.0	29.0	7.346023508896528e-05	6.797806497387209e-05	0.00010407025883067269	2.8436941345147475	6.916334114573861e-05	
30.0	30.0	5.452428691570879e-05	5.140922022274211e-05	7.185594526595519e-05	0.9588645443303739	4.8507100844764805e-05	
31.0	31.0	6.800984251381322e-05	6.211746782933347e-05	6.186666872033168e-05	0.9096522970118006	3.7931293387061485e-05	
32.0	32.0	6.893158558060187e-05	6.170308963207622e-05	5.775451084466013e-05	0.9169249285466908	2.8432499956112488e-05	
33.0	33.0	5.594795324899762e-05	2.6004950436500705e-05	4.4864611728466455e-05	1.0145127858390932	2.6656008336785655e-05	
34.0	34.0	3.031197821595263e-05	2.85257119862804e-05	3.48543159756747e-05	0.9681072445091451	2.317674405963051e-05	
35.0	35.0	2.0740333872352255e-05	1.82009396520759e-05	3.00898716615055e-05	0.946511059804444	1.93948540070517e-05	
36.0	36.0	1.76147322858813e-05	1.6663732729016303e-05	4.93288048579297e-05	0.9752392035532523	1.8864285646750053e-05	
37.0	37.0	1.609345706208298e-05	1.5468054086191887e-05	4.1286146848630956e-05	1.0913247453449457	1.6007273770165993e-05	
38.0	38.0	1.424007484174535e-05	1.3886936278914229e-05	2.868800655323773e-05	1.0097205807788034	1.5677585777134094e-05	
39.0	39.0	1.297048595779184e-05	1.1363438960608476e-05	2.2896638518353932e-05	0.9583080840469762	1.4378014257945309e-05	
40.0	40.0	8.621382164623829e-06	8.38002759431159e-06	2.4366153967821128e-05	0.9838807583672778	1.27656832223555e-05	
41.0	41.0	7.044188953588934e-06	6.830649219679228e-06	2.098329422276627e-05	1.21437782048894	1.012215910777291e-05	
42.0	42.0	5.543188155760097e-06	5.3865365387186424e-06	1.8865648634515365e-05	0.9872932327546144	6.308764972334866e-06	
43.0	43.0	5.364690465875182e-06	5.154687065586329e-06	1.311109500068335e-05	0.9797591591773486	5.738217435540319e-06	
44.0	44.0	5.106248441213343e-06	4.919525766251672e-06	1.5905625821215946e-05	0.9596831832893004	3.2616924958000006e-06	
45.0	45.0	5.161897082939685e-06	4.8682630765915415e-06	1.2123206166411092e-05	0.9632970406209197	2.8389708665301743e-06	
46.0	46.0	2.285971628872752e-06	2.2403471950861875e-06	1.0280084256700902e-05	0.9713170006100351	2.3369936952201213e-06	
47.0	47.0	1.9679341855365632e-06	1.90779789741999e-06	8.408474310088116e-06	0.969258394143422	2.196916890641241e-06	
48.0	48.0	1.6909333792267427e-06	1.6451443504161298e-06	6.5025309597347055e-06	1.1801143391265785	1.9485827151090203e-06	
49.0	49.0	1.644378716288491e-06	1.6098212498546833e-06	4.8616077519932774e-06	0.968243053145572	1.6808498595204676e-06	
50.0	50.0	1.604686706035027e-06	1.5744868901234733e-06	4.60691453390761e-06	0.9663443717664715	1.562018259471951e-06	


==> data/fig_scalar_bessel.dat <==
m	n	err_isk	err_iskr	err_aaa	
2.0	2.0	0.6165913053991956	0.5263538331261741	0.38477363962808553	
3.0	3.0	0.07957804199599122	0.07936448285421233	0.1394922315732123	
4.0	4.0	0.011710990889628129	0.01162764603652546	0.013976597323959663	
5.0	5.0	0.0008557447396250911	0.0008555978724527885	0.008437028567241293	
6.0	6.0	6.7794105013362e-05	6.766832646362156e-05	0.00011110885811755684	
7.0	7.0	1.948645792404415e-06	1.94854595900969e-06	1.0286117210175903e-05	
8.0	8.0	9.412250152324557e-08	9.412250152324557e-08	1.6903661044068363e-07	
9.0	9.0	1.5626662043266846e-09	1.5626662043266846e-09	2.2436494602899457e-09	
10.0	10.0	5.0958540897429296e-11	5.0958540897429296e-11	1.3569870467734205e-10	
11.0	11.0	5.620179679929812e-13	5.620179679929812e-13	1.0548704922166245e-12	
12.0	12.0	1.5449821058415753e-14	1.5449821058415753e-14	6.040425824329949e-14	
13.0	13.0	9.556443091730088e-15	9.556443091730088e-15	3.969413929575087e-14	
14.0	14.0	1.0276027907388293e-14	1.0276027907388293e-14	1.0901933946438265e-13	
15.0	15.0	1.675791358460706e-14	1.1395602166162976e-14	2.0038088443528678e-14	
16.0	16.0	4.369199462055513e-14	9.875489301793795e-15	6.373807928618003e-15	
17.0	17.0	1.480451262084071e-14	1.3587021335526783e-14	5.981404386949545e-15	
18.0	18.0	1.2850390075333524e-14	8.69863860877615e-15	4.890483619046358e-15	
19.0	19.0	1.392222741198337e-14	9.722242979254462e-15	5.511698379450483e-15	
20.0	20.0	2.332340738988921e-14	7.17329133927338e-15	6.329514806006394e-15	
21.0	21.0	3.2861886895743846e-14	9.217764298217139e-15	7.760006316383821e-15	
22.0	22.0	4.3527736363904024e-14	1.1032330709415216e-14	5.121013189091868e-15	
23.0	23.0	2.2030959688285175e-14	8.736201796943558e-15	3.4513569525990816e-15	
24.0	24.0	3.271973114706116e-14	8.790773595238701e-15	5.62690917841638e-15	
25.0	25.0	5.083773337139701e-14	2.0969895542151234e-14	7.087080307339936e-15	
26.0	26.0	2.0377738777377695e-14	1.1504825672045392e-14	5.396486103618551e-15	
27.0	27.0	2.7642458594165956e-14	1.9697842277799167e-14	2.5413944086862985e-14	
28.0	28.0	5.180064847681173e-14	1.4169227347104487e-14	2.325823870561721e-14	
29.0	29.0	6.530125800230596e-14	1.2518414655237219e-14	2.033556862205613e-14	
30.0	30.0	2.7651775399615295e-14	4.446623688292141e-14	3.142094192048384e-14	
31.0	31.0	6.065944569898261e-14	1.836248590251733e-14	3.160812231579124e-14	
32.0	32.0	3.002578281344827e-14	1.5838100171708725e-14	3.09903091628861e-14	
33.0	33.0	2.4617730767561827e-14	2.1018243945010843e-14	1.4504746036810085e-14	
34.0	34.0	4.6681142809005124e-14	1.3347383302941709e-14	1.8682301991479032e-14	
35.0	35.0	6.263461654520195e-14	1.7811125870016708e-14	2.0833916802607138e-14	
36.0	36.0	1.400606877502569e-13	1.3178760528704758e-14	3.1855545343344145e-14	
37.0	37.0	1.0062578180855349e-13	2.5517783946030314e-14	2.2171748107133353e-14	
38.0	38.0	2.5579442358986872e-14	9.65700648872343e-15	1.684276007060821e-14	
39.0	39.0	1.0270555866788258e-13	1.4216579753909967e-14	2.2253190931065058e-14	
40.0	40.0	5.421109050731427e-14	9.674768064560627e-15	2.5987453842563725e-14	
41.0	41.0	1.2282152368813125e-13	2.088338635637234e-14	6.098513546475495e-15	
42.0	42.0	7.482968559883651e-14	1.1858343087448091e-14	6.368750453907298e-15	
43.0	43.0	8.276865066404073e-14	9.818567538469138e-15	1.5957224680294722e-14	
44.0	44.0	4.9396886646198113e-14	1.2531191486842505e-14	2.0496412282442395e-14	
45.0	45.0	3.4365044261843564e-14	1.511186791378303e-14	4.758991457244833e-15	
46.0	46.0	6.620390236991191e-14	2.13358529531569e-14	5.544100043087211e-15	
47.0	47.0	3.021017263027206e-14	9.327031868229194e-15	2.4871854262178565e-14	
48.0	48.0	2.6127979664334884e-14	9.920071400215569e-15	1.6953613369974568e-14	
49.0	49.0	7.70631793260149e-14	1.5680568875999277e-14	6.2222772172815596e-15	
50.0	50.0	1.011024761186695e-13	2.1817872472016706e-14	3.813240130245791e-15	


==> data/fig_scalar_exp.dat <==
m	n	err_isk	err_iskr	err_aaa	err_lra	err_vf	
1.0	1.0	0.0636620661277161	0.06344931971280651	0.09703429730851582	154.2710430417762	0.06368462021201667	
2.0	2.0	0.006837423938156522	0.006832495626120961	0.015215470444568516	15.792888518932664	0.006854542489679463	
3.0	3.0	0.0007357339148812124	0.0007355668336936759	0.0029132654307651305	4.571223499776568	0.0007369441705527509	
4.0	4.0	7.916955390621648e-05	7.915918058313528e-05	0.00036590784977716216	inf	7.950134827711179e-05	
5.0	5.0	8.523000816573132e-06	8.514238173553305e-06	1.6073706084728467e-05	inf	8.647642644009289e-06	
6.0	6.0	9.155252294021788e-07	9.153517725054467e-07	3.7745021214248023e-06	inf	9.309859337332714e-07	
7.0	7.0	9.85897895355224e-08	9.836851069178963e-08	1.9783094128091834e-07	inf	9.945233594250876e-08	
8.0	8.0	1.0577145106887707e-08	1.0567487369445096e-08	2.1963700333285406e-08	inf	1.0665164312281709e-08	
9.0	9.0	1.1379647536481868e-09	1.1348753084941867e-09	4.298950115287563e-09	inf	1.1513650385329304e-09	
10.0	10.0	1.2188791266634854e-10	1.218422326211815e-10	5.978957935076753e-10	inf	1.2203838709596257e-10	
11.0	11.0	1.3088563670928716e-11	1.3077594855526081e-11	2.7530107472134167e-11	inf	1.3107256968733111e-11	
12.0	12.0	1.407136862074755e-12	1.4032799395466498e-12	3.209398421650423e-12	inf	1.417331574956772e-12	
13.0	13.0	1.5066563246240798e-13	1.5054128251331332e-13	4.989375403717597e-13	inf	1.5627282550784784e-13	
14.0	14.0	1.6160994734984588e-14	1.6146572971335386e-14	3.101538270405423e-14	inf	1.8269359952342415e-13	
15.0	15.0	1.8593861044260815e-15	1.7451622619348233e-15	2.1024702516558557e-14	inf	1.5604245815161239e-13	
16.0	16.0	1.951998664569152e-15	1.740577081999836e-15	2.783403208731434e-14	2.325781140161396	4.782531549564132e-13	
17.0	17.0	1.0203952284468976e-15	2.718990957777129e-16	3.9869511668283055e-15	inf	5.28594381092586e-13	
18.0	18.0	1.2332173303626583e-15	4.623909149418545e-16	3.491220349107106e-15	inf	1.57351056001484e-13	
19.0	19.0	2.842856251600612e-15	2.7109461869420563e-16	4.574515257279419e-14	inf	1.6014411907899318e-13	
20.0	20.0	7.170953231869556e-15	3.489553318833195e-16	5.5349783004693685e-15	inf	2.765259573326216e-13	
21.0	21.0	2.4405795199509514e-15	1.7433866558838247e-15	8.567578059201749e-14	inf	1.558987929983216e-13	
22.0	22.0	2.8537034996313787e-15	1.7408245615311817e-15	7.8157709093561e-13	inf	1.55020061643312e-13	
23.0	23.0	3.212434581304291e-15	3.630653716982609e-16	4.9656947882293686e-14	inf	1.5517835387211048e-13	
24.0	24.0	2.441522881583559e-15	1.6697607182215523e-15	1.2866081691579493e-14	0.6767080890856988	1.8069716763742708e-12	
25.0	25.0	2.5202276236209007e-15	1.7454197707753038e-15	2.77597114955813e-14	3.796850650448596	1.5547588008044273e-13	
26.0	26.0	3.016009728939657e-15	1.6320544851203413e-15	9.103532268830044e-14	inf	2.2060855612819146e-12	
27.0	27.0	2.2845054614742664e-15	1.7580560150582916e-15	1.0321148435007126e-12	inf	1.5942600361315823e-13	
28.0	28.0	4.6553530676373414e-14	3.148810311206166e-16	1.2449941196182758e-11	inf	1.5621331048617671e-13	
29.0	29.0	2.69983224333738e-15	5.94073090190773e-16	3.30463243244505e-13	inf	2.2781988607269572e-12	
30.0	30.0	8.716691012860106e-15	2.198121701458383e-16	1.651630254175104e-11	inf	1.730690041323013e-13	
31.0	31.0	6.438748979339721e-15	3.9844342257250055e-16	3.128256267811538e-10	inf	2.8176665605362393e-13	
32.0	32.0	4.1229146776040173e-13	1.967554766666132e-15	2.5521050051103436e-11	inf	3.4961501072525873e-13	
33.0	33.0	6.152261478796404e-15	3.054587461038539e-16	4.270149465218394e-12	inf	1.1273810852924774e-13	
34.0	34.0	2.923642349409399e-15	3.638573737918169e-16	7.101621545507051e-12	inf	3.4380290170105737e-13	
35.0	35.0	1.7293475424532123e-14	1.348676399089912e-15	2.357164470999897e-13	inf	2.367632941661104e-13	
36.0	36.0	8.982887859849448e-15	4.52282820861941e-16	1.587702198443721e-12	0.2987470632312875	3.6390309952284933e-13	
37.0	37.0	3.867851662848396e-14	5.728742932413313e-16	1.6754940093320108e-11	inf	2.7674109044638156e-13	
38.0	38.0	5.140539054383281e-15	4.0191867303721543e-16	7.736010482333836e-14	0.7224788380581076	2.9205515069729134e-13	
39.0	39.0	1.4821826509997467e-14	1.0335710190688552e-15	3.4985629165367574e-12	inf	2.3351950729541156e-13	
40.0	40.0	5.27219526824944e-15	7.286555218429186e-16	2.687246127619373e-11	0.3376540165267923	3.024200716259871e-13	
41.0	41.0	2.284954675357366e-15	3.7969844761816093e-16	8.238384067429981e-12	inf	2.0750852454743537e-13	
42.0	42.0	1.0838146399231298e-13	2.0411704248275573e-15	4.015976970759243e-11	inf	9.030090915635209e-14	
43.0	43.0	2.8654292095780134e-14	1.4375587980390425e-15	2.0280902624404804e-12	inf	1.5666559524142617e-13	
44.0	44.0	1.2812832610662947e-14	3.4625172015247073e-16	1.7722070909210469e-12	25.508836122489438	1.2129493065672977e-13	
45.0	45.0	9.748844319659292e-15	4.276666458259453e-16	1.4531476849175928e-11	0.13782597240628539	3.6873338971607666e-13	
46.0	46.0	7.301114444083501e-15	8.313856329143214e-16	2.077929641567558e-12	0.2422616925934897	2.3485462597079353e-13	
47.0	47.0	7.335949845100906e-14	2.0858650623689937e-15	3.870201268415028e-12	0.5657279590550094	1.2743554032566521e-13	
48.0	48.0	4.249613497111582e-14	8.4230625763311925e-16	1.3151845599496126e-11	0.22779708674688948	4.241827936803437e-13	
49.0	49.0	5.04735157160439e-15	1.4914866557415846e-15	9.862291748879978e-12	inf	5.084068827551949e-13	
50.0	50.0	5.29820755926357e-13	1.964288203958925e-15	3.898634914616931e-12	inf	1.1111533087297609e-13	


==> data/fig_scalar_log1001.dat <==
m	n	err_isk	err_iskr	err_aaa	
2.0	2.0	0.09785338472062276	0.09691681286446814	0.3517413079043013	
3.0	3.0	0.03457779175884521	0.034500983323919814	0.07684388051914576	
4.0	4.0	0.011927186029963998	0.011889073083802854	0.044812016378636334	
5.0	5.0	0.00395347039208467	0.003951750848403958	0.007779017696295826	
6.0	6.0	0.001264569254640079	0.0012618900422882262	0.003905372263782246	
7.0	7.0	0.000390611042148447	0.00038851814404390313	0.0017542093684540325	
8.0	8.0	0.00011657990677813254	0.00011589649531543563	0.0002508011546078931	
9.0	9.0	3.381147589539304e-05	3.36526920306248e-05	0.00011560667163912771	
10.0	10.0	9.581914166021145e-06	9.54512691442106e-06	2.8707146311342922e-05	
11.0	11.0	2.659404776716107e-06	2.6509313967841436e-06	8.758057573386762e-06	
12.0	12.0	7.241154685714029e-07	7.221764786456306e-07	4.59089519406068e-06	
13.0	13.0	1.936880769150706e-07	1.9325245782587981e-07	4.078913503765044e-07	
14.0	14.0	5.0942764924237856e-08	5.085514720489543e-08	1.9342580531093574e-07	
15.0	15.0	1.3189217735529733e-08	1.317329346352119e-08	7.228774880498973e-08	
16.0	16.0	3.363607961382609e-09	3.3616053632667293e-09	9.186905422846192e-09	
17.0	17.0	8.462105318380012e-10	8.456983329971734e-10	3.2322410387662176e-09	
18.0	18.0	2.307690897722711e-10	2.1001244209705673e-10	6.874946885899463e-10	
19.0	19.0	6.036617094487866e-11	5.142442672317026e-11	1.4766071656477717e-10	
20.0	20.0	1.6203960697412558e-11	1.425665168417114e-11	6.74352280392202e-11	
21.0	21.0	4.206485249648551e-12	4.206485249648551e-12	7.747249344109979e-12	
22.0	22.0	1.130445370134087e-12	1.130445370134087e-12	1.6388776540298335e-12	
23.0	23.0	1.6560952545847022e-13	1.6560952545847022e-13	6.815987646817745e-13	
24.0	24.0	3.676627064838757e-12	1.1912057296990976e-13	1.3680762136972047e-13	
25.0	25.0	3.0907522426489146e-12	8.54559786996309e-14	5.832528200755469e-14	
26.0	26.0	6.13912035473987e-12	7.411454393883568e-14	2.2397323945693364e-14	
27.0	27.0	3.954030554560913e-12	5.772740271877922e-14	4.940468445575403e-15	
28.0	28.0	1.005523552628179e-13	1.991752302771204e-14	1.54224728635833e-15	
29.0	29.0	1.4847411292892243e-13	1.5838141554288583e-14	7.911593539570529e-16	
30.0	30.0	1.833579448784607e-12	5.6588765373692104e-14	6.752420849292341e-16	
31.0	31.0	6.724271585683708e-13	1.5446354574608476e-14	1.2148085587536352e-15	
32.0	32.0	1.2613854729098209e-14	1.2613854729098209e-14	4.65606576884725e-16	
33.0	33.0	1.8467231668596585e-12	4.2473878669243743e-13	7.043627453055757e-16	
34.0	34.0	2.951077956075277e-13	1.0910679929259757e-14	7.060350525854487e-16	
35.0	35.0	5.171928450344092e-13	2.6224123916872908e-14	1.7321323454371504e-15	
36.0	36.0	1.2511486336535262e-14	1.2511486336535262e-14	4.454358204113978e-15	
37.0	37.0	8.110336144821839e-13	2.249196236743243e-14	1.8272306211048456e-15	
38.0	38.0	1.1557420123395397e-12	1.700626304381823e-14	4.572935236149923e-15	
39.0	39.0	8.16450490272132e-13	1.540687415322557e-14	2.471920981422627e-15	
40.0	40.0	6.028849631354898e-13	2.835177728579313e-14	4.476359218013075e-15	
41.0	41.0	5.456304123020566e-13	1.33682484167392e-14	8.734533408466176e-16	
42.0	42.0	3.1558633523723206e-13	1.2015665057880955e-14	1.0252862693118512e-15	
43.0	43.0	4.2543684826814724e-13	1.285763422206321e-14	1.7846644312297482e-15	
44.0	44.0	1.8522609136989974e-13	1.5858822387911545e-14	3.730260125125575e-15	
45.0	45.0	4.300950301876199e-13	1.544000288959341e-14	3.4846938934541568e-15	
46.0	46.0	1.374942421736552e-13	2.429935579413124e-14	3.548768620479046e-15	
47.0	47.0	1.634394234332638e-12	2.2478782885705797e-14	3.1588021782947474e-15	
48.0	48.0	4.821293754991601e-13	2.1737436767958816e-14	3.241393058973384e-15	
49.0	49.0	6.920452148277813e-13	1.8155738088265248e-14	5.07875224807706e-15	
50.0	50.0	3.513353715642485e-13	1.3093796365932444e-14	4.0229392373204975e-15	


==> data/fig_scalar_log101.dat <==
m	n	err_isk	err_iskr	err_aaa	
2.0	2.0	0.0616488303389292	0.06148474353463041	0.1548677922316627	
3.0	3.0	0.014664872076233484	0.01466387253535752	0.04139982893261105	
4.0	4.0	0.0034260469346272648	0.003418564323760037	0.00694333427947879	
5.0	5.0	0.0007927995557030789	0.000790596491758033	0.0026534963313403674	
6.0	6.0	0.0001824797043610465	0.00018215791601061904	0.00031230425952939343	
7.0	7.0	4.192325130559884e-05	4.188253220902463e-05	0.0001129490859946141	
8.0	8.0	9.621155973779182e-06	9.617230649738993e-06	2.5314952250829474e-05	
9.0	9.0	2.206594991420733e-06	2.2065017826137324e-06	8.413630434622931e-06	
10.0	10.0	5.05891639497025e-07	5.05891639497025e-07	1.06882678057238e-06	
11.0	11.0	1.1595978732948984e-07	1.1595978732948984e-07	4.5615031112957755e-07	
12.0	12.0	2.6578072249820646e-08	2.6578072249820646e-08	6.811653749489028e-08	
13.0	13.0	6.091816390520646e-09	6.091816390520646e-09	2.534340054919732e-08	
14.0	14.0	1.3971294119578897e-09	1.3971294119578897e-09	2.3876523857439297e-09	
15.0	15.0	3.209512908368229e-10	3.209512908368229e-10	9.118369078648332e-10	
16.0	16.0	7.455827911790918e-11	7.455827911790918e-11	1.6537126708822042e-10	
17.0	17.0	3.303386725620476e-11	3.303386725620476e-11	3.845336700562482e-11	
18.0	18.0	9.320184652297643e-12	9.320184652297643e-12	1.63305193517411e-11	
19.0	19.0	9.31364123677962e-13	9.31364123677962e-13	4.576340841108815e-12	
20.0	20.0	2.477449054573486e-13	2.477449054573486e-13	6.099637145846493e-13	
21.0	21.0	6.810860834067324e-14	6.810860834067324e-14	2.663450245528277e-13	
22.0	22.0	4.6634198412804595e-14	4.6634198412804595e-14	2.923014204354669e-14	
23.0	23.0	9.34398573426827e-13	1.906214123197027e-14	9.164747747409448e-15	
24.0	24.0	9.332026706480295e-12	2.2156455665407732e-13	3.428314261554656e-15	
25.0	25.0	1.2968638902448617e-11	3.4561936990768706e-13	1.9809091144435993e-15	
26.0	26.0	7.65097722795779e-13	7.91347565939513e-14	5.70203600966827e-15	
27.0	27.0	6.657273167722022e-12	4.746328601035093e-13	3.4464063253648137e-15	
28.0	28.0	1.359143196312141e-11	1.7334858042036602e-13	2.852680013689376e-15	
29.0	29.0	2.0783951653452778e-11	1.0803631119897262e-13	3.097423071171245e-15	
30.0	30.0	2.9847225304232993e-13	1.3064212962542217e-14	2.3857515605017198e-15	
31.0	31.0	1.6463895788526346e-11	1.4999089911332238e-13	2.6438696762678787e-15	
32.0	32.0	6.5451667921630076e-12	1.2898052250988825e-13	2.331486704434267e-15	
33.0	33.0	3.1934951408360752e-12	7.279035868235872e-14	2.4350063587709282e-15	
34.0	34.0	7.42119764589539e-12	3.866589831415273e-14	2.4111677222878375e-15	
35.0	35.0	3.3480726634742396e-11	6.285081609319466e-14	2.341635518689125e-15	
36.0	36.0	8.492302142283551e-12	1.0435107921764876e-13	2.2866414980148695e-15	
37.0	37.0	8.3314089128605e-12	3.458944627080879e-14	2.2910765117369695e-15	
38.0	38.0	2.225389751517313e-12	6.236847101713037e-14	2.143272670638386e-15	
39.0	39.0	6.607328101499913e-12	3.7115930180493797e-14	2.2064739964847623e-15	
40.0	40.0	8.043604810060827e-12	5.698183791299956e-14	2.128345862583074e-15	
41.0	41.0	1.0759700737123802e-11	4.4051846877935464e-14	1.967559661646956e-15	
42.0	42.0	1.545650942110068e-12	3.742172178056072e-14	1.955941200777958e-15	
43.0	43.0	5.064096201954059e-12	5.1262557858777314e-14	1.9636570054921646e-15	
44.0	44.0	1.8357285398201223e-12	1.0243062314128549e-13	2.1761128377427783e-15	
45.0	45.0	1.4925856341269476e-12	2.191295262958364e-14	1.8362822518198003e-15	
46.0	46.0	4.0404131170121114e-12	2.96889835762376e-14	1.9362404314931642e-15	
47.0	47.0	5.305701946056401e-12	1.5640109131736457e-14	2.015697904443951e-15	
48.0	48.0	1.5688770850543188e-12	1.8443403695777102e-14	1.8226948073990696e-15	
49.0	49.0	1.6882730939045253e-12	3.7421091761067416e-14	1.831509833659542e-15	
50.0	50.0	1.3639671966773275e-12	1.6038404317776034e-14	1.8012056321767374e-15	


==> data/fig_scalar_tan256.dat <==
m	n	err_isk	err_iskr	err_aaa	err_lra	err_vf	
1.0	1.0	1.1949249472373862	0.8895113400426611	16.27174733323013	0.8895113392584845	0.8355935611640779	
2.0	2.0	0.9697620021029875	0.6302465539045992	0.6537559117613644	2.6849772842765307	0.6302565669050326	
3.0	3.0	0.5706999242836673	0.47817712442131177	0.6301731385332004	0.9698476799095624	0.4781780569387619	
4.0	4.0	0.26352394626941694	0.24871311565869028	1.6329747063471887	1.25049262383314	0.4782036591778991	
5.0	5.0	0.20728756082999364	0.19212845563289055	1.0637149976392841	0.7774693899434691	0.5047993377397809	
6.0	6.0	0.11279061277992336	0.11121213471085876	7.652838638503546	0.6725878752973994	0.11994138481524162	
7.0	7.0	0.09136467181278592	0.08638957590961598	0.7514703807373407	0.5702160360289297	0.08865454861621709	
8.0	8.0	0.052644702627774195	0.051207521298780576	13.100439923448894	0.38888310460056463	0.08678202503458879	
9.0	9.0	0.04093195348963756	0.039812316441956715	1.4705005870723855	0.3918294276066576	0.09165119719157369	
10.0	10.0	0.02380449262287943	0.02348606786742016	0.2900257696737332	0.24016425452357842	0.025173830557520083	
11.0	11.0	0.01848017459103069	0.018228581553489307	0.2379431169287848	0.27079861628168805	0.018352445499992404	
12.0	12.0	0.01065673244401887	0.01057562487780358	0.03433621967180882	0.1564020970119705	0.018434925503371336	
13.0	13.0	0.008255381154406487	0.008182520721027717	0.5419365607310066	0.19256479028335924	0.018745682813868434	
14.0	14.0	0.004670936106459735	0.004646119915373724	0.016839857169084125	0.10595574922984578	0.005026133483895	
15.0	15.0	0.003606935552978911	0.0035828004445607204	0.021882198348334228	0.14051570098246371	0.003658992961996504	
16.0	16.0	0.001996630572638476	0.001988387764463325	0.004658489189695202	0.0738777760886561	0.003632066247090129	
17.0	17.0	0.0015375320007312327	0.0015292513174586812	0.035418935989440445	0.1045611678809617	0.0038094511591768524	
18.0	18.0	0.000832661414513273	0.000829927191744464	0.00429480354068329	0.05259711499475943	0.0009018955983254288	
19.0	19.0	0.0006399456452576313	0.0006371859626145399	0.009010891062461251	0.07890210659031473	0.0006567550257202229	
20.0	20.0	0.0003394088515540562	0.00033851672748917477	0.0007905896046458908	0.03800895602979831	0.0006596134629619548	
21.0	21.0	0.000262002274769935	0.0002596480867846336	0.004303561844727931	0.06010431495723574	0.0006735077447465926	
22.0	22.0	0.0001354580477779867	0.0001351701537937756	0.00035248085343478336	0.027752218291181067	0.00014539561511347734	
23.0	23.0	0.00010500776702873227	0.00010363514791582021	0.0029094467633326722	0.04604810824338322	0.00010613271664930539	
24.0	24.0	5.2998010130533554e-05	5.290524180785407e-05	0.0004310225509658266	0.020399354021556664	0.00010652076112733719	
25.0	25.0	5.1415619620001054e-05	4.0564402445162766e-05	0.0012541748935773684	0.03537527686324351	0.00010933431248588982	
26.0	26.0	2.0346845833027887e-05	2.0316872044717653e-05	0.00013971906448308102	0.015050194068253548	2.1705322589056595e-05	
27.0	27.0	2.0392795466322902e-05	1.5585091614318363e-05	0.0010577143327992473	0.0271747807076055	1.5910453535595335e-05	
28.0	28.0	7.671086330354886e-06	7.661373887360281e-06	2.811336188925326e-05	0.011116737382371603	1.5960851024812554e-05	
29.0	29.0	8.48013638315625e-06	5.882368426145354e-06	0.00012157335555426254	0.020843031182319102	9.147016336403956e-06	
30.0	30.0	2.8420744017150378e-06	2.8389732824493896e-06	1.9553268576974202e-05	0.008202474940664036	3.0174094886777104e-06	
31.0	31.0	5.990129452356458e-06	2.182686559156131e-06	9.728205853250126e-05	0.016031630320057173	2.224886435489409e-06	
32.0	32.0	1.0354031499547458e-06	1.0354031499547458e-06	5.881222533269759e-06	0.006040598861683057	2.2310937869837727e-06	
33.0	33.0	2.170677283191117e-06	7.966767799916467e-07	2.704313287105963e-05	0.011897729342616561	1.1952297389652928e-06	
34.0	34.0	3.7111065234577704e-07	3.7111065234577704e-07	1.0007618619428773e-06	0.0044196309146293565	3.9240098368614646e-07	
35.0	35.0	3.7792135240481713e-07	2.863727281349746e-07	6.844951225458623e-06	0.01104165876184543	2.915575245108201e-07	
36.0	36.0	1.3095571361708647e-07	1.3095571361708647e-07	5.365248266390186e-07	0.0034526745265186618	2.922866945913249e-07	
37.0	37.0	6.456095474750273e-07	1.0125644066269286e-07	2.8809200977403286e-06	0.009863562703376126	1.507239025027301e-07	
38.0	38.0	4.5594610324398055e-08	4.5594610324398055e-08	5.21794379095888e-07	0.03497546594494849	5.1029297031003846e-08	
39.0	39.0	4.6021190320208087e-07	3.509388916717779e-08	1.0817866116291208e-06	0.03926536842142052	3.5995375067035315e-08	
40.0	40.0	1.612246108115602e-08	1.612246108115602e-08	6.617284125288487e-08	0.04801694961662689	3.6023471256802727e-08	
41.0	41.0	2.9599607480281217e-07	1.1959668240627774e-08	3.222111103191688e-07	0.37932927927155263	1.7680991788019856e-08	
42.0	42.0	6.1867262287364e-09	6.1867262287364e-09	2.448707194703137e-08	0.4903717691173407	5.533729877815388e-09	
43.0	43.0	3.30059927835299e-07	4.0158102707171025e-09	4.43397234970805e-07	0.4684995396217823	4.423981697534446e-09	
44.0	44.0	2.531559399551362e-09	2.531559399551362e-09	8.849163004454875e-09	0.4927657821026473	7.729030975464499e-09	
45.0	45.0	2.7987374105741103e-08	1.3287701806700975e-09	2.0768223687426178e-08	0.3238078602361741	1.956865231469314e-09	
46.0	46.0	6.425209762266259e-10	6.425209762266259e-10	6.01715579530736e-09	0.2922707298871189	5.972892424912481e-10	
47.0	47.0	1.7597847985318607e-08	4.3326715764185315e-10	9.961883344574484e-09	0.6865076656533865	4.845331308797956e-10	
48.0	48.0	1.9115293680208852e-10	1.9115293680208852e-10	1.1756339221873293e-09	0.45460459231498274	4.975406897199697e-10	
49.0	49.0	3.2957921632518802e-09	1.39347927256898e-10	6.858718672149733e-10	0.25666884486142455	2.064703957310277e-10	
50.0	50.0	6.028763119938186e-11	6.028763119938186e-11	2.1021966593158808e-10	0.3051907945082549	6.331459442388959e-11	

